Multi-Temporal Land Cover Classification with Sequential Recurrent Encoders

Earth observation (EO) sensors deliver data with daily or weekly temporal resolution. Most land use and land cover (LULC) approaches, however, expect cloud-free and mono-temporal observations. The increasing temporal capabilities of today's sensors enables the use of temporal, along with spectral and spatial features. Domains, such as speech recognition or neural machine translation, work with inherently temporal data and, today, achieve impressive results using sequential encoder-decoder structures. Inspired by these sequence-to-sequence models, we adapt an encoder structure with convolutional recurrent layers in order to approximate a phenological model for vegetation classes based on a temporal sequence of Sentinel 2 (S2) images. In our experiments, we visualize internal activations over a sequence of cloudy and non-cloudy images and find several recurrent cells, which reduce the input activity for cloudy observations. Hence, we assume that our network has learned cloud-filtering schemes solely from input data, which could alleviate the need for tedious cloud-filtering as a preprocessing step for many EO approaches. Moreover, using unfiltered temporal series of top-of-atmosphere (TOA) reflectance data, we achieved in our experiments state-of-the-art classification accuracies on a large number of crop classes with minimal preprocessing compared to other classification approaches.

==> images/activations.tikz <==
\newcommand{\drawcbar}[5]{
	\def\tnode{#1} % iGate0
	\def\cmap{#2} % inferno
	\def\cbarheight{#3} % 1cm
	%	\def\vmin{#4} % 0
	%	\def\vmax{#5} % 1
	
	\node[xshift=1mm] (cbar\tnode) at (\tnode.east){\includegraphics[height=2mm, width=\cbarheight, angle=90,origin=c]{\cmap}};
	\node[anchor=south] at (cbar\tnode.south east) {\tiny #4};
	\node[anchor=north] at (cbar\tnode.north east) {\tiny #5};
}
\newcommand{\imagecolumns}[2]{
		\foreach \t in {#1,...,#2}{
			\node(times) at (\thetcounter*\hdist,0*\vdist){$t_{\the\numexpr\t+1\relax}$};
			\node[activation](xlast) at (\thetcounter*\hdist,-1*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t_x}};
			
			\node[activation, yshift=-1mm](flast1) at (\thetcounter*\hdist,-2*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\done_fGate}};
			\node[activation, yshift=-1mm](ilast1) at (\thetcounter*\hdist,-3*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\done_iGate}};
			\node[activation, yshift=-1mm](jlast1) at (\thetcounter*\hdist,-4*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\done_jGate}};
			\node[activation, yshift=-1mm](clast1) at (\thetcounter*\hdist,-5*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\done_state}};
			
			\node[activation, yshift=-2mm](flast2) at (\thetcounter*\hdist,-6*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\dtwo_fGate}};
			\node[activation, yshift=-2mm](ilast2) at (\thetcounter*\hdist,-7*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\dtwo_iGate}};
			\node[activation, yshift=-2mm](jlast2) at (\thetcounter*\hdist,-8*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\dtwo_jGate}};
			\node[activation, yshift=-2mm](clast2) at (\thetcounter*\hdist,-9*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\dtwo_state}};
			
			\node[activation, yshift=-3mm](flast3) at (\thetcounter*\hdist,-10*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\dthree_fGate}};
			\node[activation, yshift=-3mm](ilast3) at (\thetcounter*\hdist,-11*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\dthree_iGate}};
			\node[activation, yshift=-3mm](jlast3) at (\thetcounter*\hdist,-12*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\dthree_jGate}};
			\node[activation, yshift=-3mm](clast3) at (\thetcounter*\hdist,-13*\vdist){\includegraphics[width=\imagewidth]{\folder/sample\s/time\t/\dthree_state}};
			
			\stepcounter{tcounter}
		}
	}
	
\newcommand{\dotscolumn}{
	\node[activation] at (\thetcounter*\hdist,-1*\vdist){$\dots$};
	
	\node[activation,yshift=-1mm] at (\thetcounter*\hdist,-2*\vdist){$\dots$};
	\node[activation,yshift=-1mm] at (\thetcounter*\hdist,-3*\vdist){$\dots$};
	\node[activation,yshift=-1mm] at (\thetcounter*\hdist,-4*\vdist){$\dots$};
	\node[activation,yshift=-1mm] at (\thetcounter*\hdist,-5*\vdist){$\dots$};
	
	\node[activation,yshift=-2mm] at (\thetcounter*\hdist,-6*\vdist){$\dots$};
	\node[activation,yshift=-2mm] at (\thetcounter*\hdist,-7*\vdist){$\dots$};
	\node[activation,yshift=-2mm] at (\thetcounter*\hdist,-8*\vdist){$\dots$};
	\node[activation,yshift=-2mm] at (\thetcounter*\hdist,-9*\vdist){$\dots$};
	
	\node[activation,yshift=-3mm] at (\thetcounter*\hdist,-10*\vdist){$\dots$};
	\node[activation,yshift=-3mm] at (\thetcounter*\hdist,-11*\vdist){$\dots$};
	\node[activation,yshift=-3mm] at (\thetcounter*\hdist,-12*\vdist){$\dots$};
	\node[activation,yshift=-3mm] at (\thetcounter*\hdist,-13*\vdist){$\dots$};
	\stepcounter{tcounter}
	}

\newcommand{\figactivations}[1]{
	% 1: number of sample
	% 2. number of activation
	
	\setcounter{tcounter}{0}
	
	\tikzsetnextfilename{activations}
	\begin{tikzpicture}
	%\figGates{0}{18}{1}{3}
	\def\folder{images/activations/48px}
	
	\tikzstyle{activation}=[]
	\def\s{#1}
	
	\def\done{3}
	\def\dtwo{22}
	\def\dthree{47}
	
	%% grid distance vertical and horizontal
	\def\vdist{8.5mm}
	\def\hdist{8.5mm}
	
	\def\imagewidth{8mm}
	
	
	%% descriptions top row
	\node[anchor=west] at (-1.5*\hdist,-1*\vdist){$\V{x}$};
	\node[anchor=west, yshift=-1mm](f1) at (-1.5*\hdist,-2*\vdist){$\V{f}^{(\done)}$};
	\node[anchor=west, yshift=-1mm](i1) at (-1.5*\hdist,-3*\vdist){$\V{i}^{(\done)}$};
	\node[anchor=west, yshift=-1mm](j1) at (-1.5*\hdist,-4*\vdist){$\V{j}^{(\done)}$};
	\node[anchor=west, yshift=-1mm](c1) at (-1.5*\hdist,-5*\vdist){$\V{c}^{(\done)}$};
	
	\node[anchor=west, yshift=-2mm](f2) at (-1.5*\hdist,-6*\vdist){$\V{f}^{(\dtwo)}$};
	\node[anchor=west, yshift=-2mm](i2) at (-1.5*\hdist,-7*\vdist){$\V{i}^{(\dtwo)}$};
	\node[anchor=west, yshift=-2mm](j2) at (-1.5*\hdist,-8*\vdist){$\V{j}^{(\dtwo)}$};
	\node[anchor=west, yshift=-2mm](c2) at (-1.5*\hdist,-9*\vdist){$\V{c}^{(\dtwo)}$};
	
	\node[anchor=west, yshift=-3mm](f2) at (-1.5*\hdist,-10*\vdist){$\V{f}^{(\dthree)}$};
	\node[anchor=west, yshift=-3mm](i2) at (-1.5*\hdist,-11*\vdist){$\V{i}^{(\dthree)}$};
	\node[anchor=west, yshift=-3mm](j2) at (-1.5*\hdist,-12*\vdist){$\V{j}^{(\dthree)}$};
	\node[anchor=west, yshift=-3mm](c2) at (-1.5*\hdist,-13*\vdist){$\V{c}^{(\dthree)}$};


	\imagecolumns{0}{3}
	\dotscolumn
	\imagecolumns{9}{19}
	\dotscolumn
	\imagecolumns{27}{35}
	
	
	\drawcbar{flast1}{images/activations/inferno}{\imagewidth}{0}{1}
	\drawcbar{ilast1}{images/activations/inferno}{\imagewidth}{0}{1}
	\drawcbar{jlast1}{images/activations/RdBu_r}{\imagewidth}{-1}{1}
	\drawcbar{clast1}{images/activations/RdBu_r}{\imagewidth}{-1}{1}
	
	\drawcbar{flast2}{images/activations/inferno}{\imagewidth}{0}{1}
	\drawcbar{ilast2}{images/activations/inferno}{\imagewidth}{0}{1}
	\drawcbar{jlast2}{images/activations/RdBu_r}{\imagewidth}{-1}{1}
	\drawcbar{clast2}{images/activations/RdBu_r}{\imagewidth}{-1}{1}
	
	\drawcbar{flast3}{images/activations/inferno}{\imagewidth}{0}{1}
	\drawcbar{ilast3}{images/activations/inferno}{\imagewidth}{0}{1}
	\drawcbar{jlast3}{images/activations/RdBu_r}{\imagewidth}{-1}{1}
	\drawcbar{clast3}{images/activations/RdBu_r}{\imagewidth}{-1}{1}
	
	
	\end{tikzpicture}
}

==> images/classhist.csv <==
id,label,count16,count17
0,maize,27564,27251
1,winter wheat,21628,20540
2,meadow,12268,12732
3,winter barley,8869,7966
4,potatoe,3558,3590
5,rape,3394,3810
6,summer barley,2544,2743
7,hop,2497,2544
8,winter triticale,1725,1652
9,summer oat,1458,1656
10,winter rye,1064,959
11,sugar beet,903,1094
12,winter spelt,763,562
13,asparagus,508,497
14,beans,495,603
15,peas,480,404
16,soybeans,463,612


==> images/confmat/classes.txt <==
\classname{sugar beet},
\classname{summer oat},
\classname{meadow},
\classname{rape},
\classname{hop},
\classname{winter spelt},
\classname{winter triticale},
\classname{beans},
\classname{peas},
\classname{potatoe},
\classname{soybeans},
\classname{asparagus},
\classname{winter wheat},
\classname{winter barley},
\classname{winter rye},
\classname{summer barley},
\classname{maize}

==> images/confmat/convlstm128_confmat.csv <==
1 1 126367 0.963699314405 0.675372914963
2 1 112 0.000854133778703 0.000598587973726
3 1 996 0.0075956896749 0.00532315733778
4 1 152 0.00115918155681 0.000812369392914
5 1 449 0.00342416130927 0.00239969643038
6 1 0 0.0 0.0
7 1 55 0.000419440694899 0.000293949451383
8 1 1 7.62619445271e-06 5.3445354797e-06
9 1 63 0.00048045025052 0.000336705735221
10 1 154 0.00117443394572 0.000823058463874
11 1 646 0.00492652161645 0.00345256991989
12 1 296 0.002257353558 0.00158198250199
13 1 21 0.000160150083507 0.000112235245074
14 1 518 0.0039503687265 0.00276846937848
15 1 37 0.00028216919475 0.000197747812749
16 1 1 7.62619445271e-06 5.3445354797e-06
17 1 77 0.000587216972858 0.000411529231937
18 1 1182 0.0090141618431 0.006317240937
1 2 51 0.000686009442718 0.000512712247791
2 2 49814 0.670056360384 0.500789174734
3 2 2007 0.0269964892458 0.0201767349278
4 2 293 0.00394119150424 0.00294558212946
5 2 208 0.00279784243305 0.00209106171648
6 2 203 0.00273058660533 0.00204079580983
7 2 752 0.0101152764887 0.00755999235958
8 2 208 0.00279784243305 0.00209106171648
9 2 1777 0.0239027211708 0.017864503222
10 2 540 0.00726362939349 0.00542871791779
11 2 299 0.0040218984975 0.00300590121744
12 2 52 0.000699460608262 0.00052276542912
13 2 51 0.000686009442718 0.000512712247791
14 2 3303 0.0444291997902 0.0332056579305
15 2 259 0.00348385187577 0.00260377396427
16 2 71 0.000955032753588 0.000713775874375
17 2 13095 0.176143012792 0.131646409506
18 2 1360 0.0182935851392 0.0136723266078
1 3 10719 0.0156103002642 0.017663780105
2 3 8085 0.0117743518645 0.0133232262477
3 3 469842 0.684240572509 0.77425000206
4 3 5748 0.00837093067623 0.00947209702802
5 3 9042 0.0131680506567 0.0149002611913
6 3 11912 0.0173476907125 0.0196297181277
7 3 4552 0.00662917126621 0.00750121532212
8 3 5858 0.00853112593969 0.00965336541234
9 3 4738 0.00690004689352 0.00780772368107
10 3 1635 0.00238108414329 0.00269430734879
11 3 27164 0.0395594921519 0.0447634035611
12 3 23771 0.0346181964343 0.039172097852
13 3 4374 0.00636994620352 0.0072078901184
14 3 29707 0.043262915379 0.0489539990277
15 3 8747 0.0127384360865 0.0144141323424
16 3 5036 0.00733403042545 0.00829879621314
17 3 7758 0.0112981350359 0.0127843647779
18 3 47974 0.0698655233579 0.079056086086
1 4 432 0.00135512406286 0.00130942421707
2 4 434 0.00136139778538 0.00131548636623
3 4 3241 0.0101665673327 0.00982371270263
4 4 297548 0.933366793187 0.901890178106
5 4 126 0.000395244518335 0.000381915396646
6 4 956 0.00299883936134 0.00289770729519
7 4 361 0.00113240691364 0.00109421792214
8 4 466 0.00146177734559 0.00141248075268
9 4 189 0.000592866777502 0.00057287309497
10 4 236 0.000740299256564 0.000715333600068
11 4 680 0.00213306565451 0.00206113071206
12 4 91 0.000285454374353 0.000275827786467
13 4 1020 0.00319959848176 0.00309169606809
14 4 5728 0.017967941278 0.0173619951745
15 4 2402 0.00753474073842 0.00728064113289
16 4 792 0.00248439411525 0.00240061106463
17 4 475 0.0014900090969 0.00143976042387
18 4 3613 0.0113334797202 0.0109512724451
1 5 2 0.0229885057471 7.7065351418e-05
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 1 0.0114942528736 3.8532675709e-05
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 2 0.0229885057471 7.7065351418e-05
12 5 1 0.0114942528736 3.8532675709e-05
13 5 3 0.0344827586207 0.000115598027127
14 5 0 0.0 0.0
15 5 0 0.0 0.0
16 5 1 0.0114942528736 3.8532675709e-05
17 5 76 0.87356321839 0.00292848335388
18 5 1 0.0114942528736 3.8532675709e-05
1 6 559 0.0044755087989 0.00415486728953
2 6 640 0.00512401722951 0.00475691424919
3 6 2912 0.0233142783943 0.0216439598338
4 6 256 0.0020496068918 0.00190276569968
5 6 398 0.0031864982146 0.00295820604871
6 6 102135 0.817721093337 0.759136620064
7 6 13 0.000104081599974 9.66248206866e-05
8 6 319 0.00255400233783 0.00237102444608
9 6 1686 0.013498582889 0.0125314959752
10 6 87 0.000696546092136 0.000646643030749
11 6 1483 0.011873308674 0.0110226622368
12 6 218 0.0017453683688 0.00162032391613
13 6 932 0.00746185009047 0.00692725637538
14 6 742 0.00594065747546 0.00551504745765
15 6 593 0.00474772221422 0.00440757835901
16 6 87 0.000696546092136 0.000646643030749
17 6 1391 0.0111367311973 0.0103388558135
18 6 10451 0.0836736001025 0.0776789231535
1 7 0 0.0 0.0
2 7 56 0.000725050494588 0.000615770317672
3 7 1381 0.0178802630898 0.0151853358697
4 7 159 0.00205862551142 0.00174834786625
5 7 2 2.5894660521e-05 2.19917970597e-05
6 7 10 0.000129473302605 0.000109958985298
7 7 46825 0.606258739448 0.51488294866
8 7 8068 0.104459060542 0.0887149093388
9 7 37 0.000479051219639 0.000406848245604
10 7 7 9.06313118235e-05 7.69712897089e-05
11 7 72 0.000932207778756 0.000791704694149
12 7 31 0.000401367238076 0.000340872854425
13 7 25 0.000323683256513 0.000274897463246
14 7 17812 0.2306178466 0.195858944614
15 7 543 0.00703040033145 0.00597077290171
16 7 1909 0.0247164534673 0.0209911702935
17 7 170 0.00220104614429 0.00186930275007
18 7 129 0.0016702056036 0.00141847091035
1 8 27 0.0002255243441 0.000163080900207
2 8 218 0.00182090025977 0.00131672726833
3 8 2683 0.0224104376008 0.0162054094539
4 8 165 0.00137820432506 0.000996605501262
5 8 8 6.68220278815e-05 4.83202667279e-05
6 8 100 0.000835275348519 0.000604003334098
7 8 1244 0.0103908253356 0.00751380147618
8 8 74272 0.620375706852 0.448605356302
9 8 446 0.00372532805439 0.00269385487008
10 8 28 0.000233877097585 0.000169120933548
11 8 449 0.00375038631485 0.0027119749701
12 8 19 0.000158702316219 0.000114760633479
13 8 36 0.000300699125467 0.000217441200275
14 8 18689 0.156104609885 0.11288218311
15 8 9890 0.0826087319685 0.0597359297423
16 8 8012 0.0669222609233 0.048392747128
17 8 290 0.0024222985107 0.00175160966889
18 8 3145 0.0262694097109 0.0189959048574
1 9 47 0.000987291250919 0.000710066323216
2 9 3777 0.0793404054196 0.0570621383572
3 9 773 0.0162377901481 0.0116783248478
4 9 66 0.00138640899065 0.000997114411325
5 9 6 0.000126037180968 9.06467646659e-05
6 9 4 8.40247873123e-05 6.04311764439e-05
7 9 45 0.000945278857263 0.000679850734994
8 9 219 0.00460035710535 0.00330860691031
9 9 41272 0.866967755488 0.623528878548
10 9 280 0.00588173511186 0.00423018235107
11 9 76 0.00159647095893 0.00114819235243
12 9 1 2.10061968281e-05 1.5107794111e-05
13 9 0 0.0 0.0
14 9 303 0.0063648776389 0.00457766161563
15 9 13 0.000273080558765 0.000196401323443
16 9 78 0.00163848335259 0.00117840794066
17 9 494 0.0103770612331 0.00746325029083
18 9 151 0.00317193572104 0.00228127691076
1 10 120 0.00533736600987 0.00526338874512
2 10 819 0.0364275230174 0.0359226281854
3 10 1038 0.0461682159854 0.0455283126453
4 10 80 0.00355824400658 0.00350892583008
5 10 51 0.0022683805542 0.00223694021668
6 10 73 0.00324689765601 0.00320189481995
7 10 91 0.00404750255749 0.00399140313172
8 10 90 0.00400302450741 0.00394754155884
9 10 567 0.0252190543967 0.0248695118207
10 10 16706 0.743050304675 0.732751436467
11 10 676 0.0300671618556 0.0296504232642
12 10 32 0.00142329760263 0.00140357033203
13 10 163 0.00724992216341 0.00714943637879
14 10 184 0.00818396121514 0.00807052940918
15 10 83 0.00369167815683 0.00364051054871
16 10 6 0.000266868300494 0.000263169437256
17 10 1484 0.0660054263221 0.065090574148
18 10 220 0.0097851710181 0.00964954603272
1 11 4276 0.0140855277461 0.0124252119057
2 11 3165 0.0104257940403 0.00919686522016
3 11 3906 0.0128667145408 0.0113500649447
4 11 177 0.00058305388472 0.000514327059706
5 11 4405 0.0145104653231 0.0128000604407
6 11 97 0.000319526705186 0.000281862851929
7 11 594 0.00195668930804 0.00172604674274
8 11 549 0.00180845526956 0.00159528562587
9 11 2846 0.00937497941194 0.00826991419165
10 11 311 0.00102446191044 0.000903704607731
11 11 261365 0.860959765988 0.759475095819
12 11 1930 0.00635759320627 0.00560819901261
13 11 1931 0.00636088729601 0.00561110481521
14 11 3233 0.0106497921429 0.00939445979677
15 11 477 0.00157128080797 0.00138606783887
16 11 1244 0.00409784764176 0.00361481843092
17 11 5590 0.01841396167 0.0162434365184
18 11 7478 0.024633203107 0.0217295918219
1 12 32 0.00112783279879 0.000525080813219
2 12 1 3.52447749621e-05 1.64087754131e-05
3 12 121 0.00426461777042 0.00198546182498
4 12 31 0.00109258802383 0.000508672037806
5 12 56 0.00197370739788 0.000918891423133
6 12 8 0.000281958199697 0.000131270203305
7 12 26 0.000916364149015 0.00042662816074
8 12 1 3.52447749621e-05 1.64087754131e-05
9 12 34 0.00119832234871 0.000557898364045
10 12 45 0.0015860148733 0.000738394893589
11 12 2661 0.0937863461742 0.0436637513742
12 12 24197 0.852817819758 0.397043138671
13 12 96 0.00338349839636 0.00157524243966
14 12 156 0.00549818489409 0.00255976896444
15 12 40 0.00140979099848 0.000656351016524
16 12 0 0.0 0.0
17 12 14 0.00049342684947 0.000229722855783
18 12 854 0.0300990378176 0.0140130942028
1 13 185 0.00384239931875 0.00334581230897
2 13 31 0.000643861507467 0.000560649630152
3 13 262 0.0054416682244 0.00473839364838
4 13 0 0.0 0.0
5 13 178 0.00369701123642 0.00321921400539
6 13 581 0.0120672108335 0.0105076591974
7 13 16 0.000332315616757 0.000289367551046
8 13 36 0.000747710137703 0.000651076989854
9 13 9 0.000186927534426 0.000162769247464
10 13 3 6.23091781419e-05 5.42564158212e-05
11 13 1139 0.0236567179679 0.0205993525401
12 13 139 0.00288699192058 0.00251388059971
13 13 38944 0.808856211187 0.704320619247
14 13 221 0.00459010945646 0.00399688929883
15 13 74 0.0015369597275 0.00133832492359
16 13 132 0.00274160383825 0.00238728229613
17 13 129 0.0026792946601 0.00233302588031
18 13 6068 0.126030697655 0.109742643734
1 14 8109 0.00384968154318 0.00386170808554
2 14 10354 0.00491547696363 0.00493083308887
3 14 31185 0.0148048241366 0.0148510749349
4 14 5767 0.00273783616469 0.00274638926246
5 14 1243 0.00059010410139 0.000591947607636
6 14 4958 0.00235377001986 0.0023611232813
7 14 24438 0.0116017409733 0.0116379852256
8 14 41466 0.0196856449463 0.0197471436028
9 14 3255 0.00154528467419 0.0015501121986
10 14 565 0.000268229136995 0.00026906709438
11 14 6798 0.00322729499698 0.00323737718159
12 14 1436 0.00068172927562 0.000683859022177
13 14 1162 0.000551650012723 0.000553373387026
14 14 1885114 0.894942480279 0.897738312487
15 14 27995 0.0132903976817 0.0133319173578
16 14 14851 0.00705039099738 0.00707241667016
17 14 9926 0.00471228745808 0.00472700881207
18 14 27786 0.0131911766381 0.0132323863442
1 15 3134 0.00456782062195 0.00463359280862
2 15 2055 0.00299517274349 0.00303830032601
3 15 19133 0.0278864428716 0.0282879806022
4 15 3366 0.00490596177839 0.00497660286975
5 15 621 0.000905110595478 0.000918143310195
6 15 1771 0.00258124132785 0.00261840869944
7 15 1301 0.00189621398505 0.00192351762732
8 15 6478 0.00944171729067 0.00957766886223
9 15 812 0.00118349404755 0.00120053521397
10 15 192 0.000279840957056 0.000283870395423
11 15 2430 0.00354173711274 0.00359273469207
12 15 584 0.000851182911046 0.00086343911941
13 15 798 0.00116308897776 0.00117983633098
14 15 27038 0.0394080197754 0.0399754570387
15 15 596380 0.869226822756 0.881742845949
16 15 1857 0.00270658675653 0.00274555898073
17 15 2965 0.00432150227954 0.00438372772098
18 15 15189 0.0221380432121 0.0224568095629
1 16 62 0.000608093528708 0.000671591672263
2 16 169 0.00165754526374 0.0018306289131
3 16 2767 0.0271386257086 0.0299724864057
4 16 301 0.00295219600228 0.0032604692476
5 16 7 6.86557209831e-05 7.58248662233e-05
6 16 681 0.00667922085565 0.00737667627115
7 16 6425 0.0630161439024 0.0695963950692
8 16 20667 0.202701112223 0.223867501462
9 16 64 0.000627709448989 0.000693255919756
10 16 22 0.00021577512309 0.000238306722416
11 16 832 0.00816022283685 0.00901232695682
12 16 48 0.000470782086742 0.000519941939817
13 16 319 0.0031287392848 0.00345544747503
14 16 10805 0.105975009318 0.117041097077
15 16 4149 0.0406932266227 0.0449424814229
16 16 53316 0.522921202848 0.577525509651
17 16 368 0.00360932933169 0.00398622153859
18 16 956 0.00937640989427 0.0103555103013
1 17 407 0.00205465275359 0.00185410431273
2 17 10097 0.0509725524643 0.0459972757878
3 17 2799 0.0141301549319 0.0127509532465
4 17 329 0.00166088637821 0.00149877228228
5 17 1243 0.00627502057177 0.00566253479293
6 17 218 0.00110052653632 0.000993107469717
7 17 910 0.00459394104611 0.00414554035524
8 17 783 0.0039528086144 0.00356698692105
9 17 705 0.00355904223902 0.0032116548906
10 17 314 0.00158516207525 0.0014304391995
11 17 1479 0.00746641627164 0.00673764196198
12 17 130 0.000656277292301 0.000592220050749
13 17 180 0.000908691635493 0.000819996993344
14 17 8035 0.0405629849511 0.0366037546751
15 17 2089 0.0105458712586 0.00951652066165
16 17 309 0.00155992064093 0.00140766150524
17 17 165745 0.836728306249 0.75505778701
18 17 2315 0.0116867840898 0.0105460724422
1 18 32578 0.0125740187379 0.0136379867622
2 18 9644 0.00372226154793 0.00403722586822
3 18 61789 0.0238484880532 0.0258664609261
4 18 15478 0.00597399048515 0.00647948797058
5 18 7909 0.00305260955854 0.00331091034755
6 18 10833 0.0041811757931 0.00453497177835
7 18 3295 0.00127175982999 0.00137937155079
8 18 6081 0.00234706267865 0.00254566264046
9 18 7691 0.00296846884748 0.0032196499536
10 18 1674 0.000646108028954 0.000700779355392
11 18 35888 0.0138515680664 0.0150236376979
12 18 7967 0.00307499561928 0.00333519063585
13 18 5238 0.00202169286479 0.00219276120881
14 18 88260 0.0340654089818 0.0369479007807
15 18 22594 0.00872052855805 0.00945842816949
16 18 4616 0.00178162166168 0.00193237604808
17 18 9466 0.00365355949945 0.00396271050068
18 18 2259897 0.872244681188 0.946050873902


==> images/confmat/convlstm256_48px.csv <==
1 1 85230 0.95832958532 0.700547418257
2 1 95 0.00106818386255 0.000780851868291
3 1 496 0.00557704416659 0.00407686870181
4 1 21 0.000236124853827 0.000172609360359
5 1 5 5.62202032923e-05 4.10974667521e-05
6 1 5 5.62202032923e-05 4.10974667521e-05
7 1 126 0.00141674912296 0.00103565616215
8 1 48 0.000539713951606 0.000394535680821
9 1 801 0.00900647656742 0.00658381417369
10 1 761 0.00855671494108 0.00625503443968
11 1 92 0.00103445174058 0.00075619338824
12 1 22 0.000247368894486 0.000180828853709
13 1 430 0.00483493748313 0.00353438214068
14 1 51 0.000573446073581 0.000419194160872
15 1 9 0.000101196365926 7.39754401539e-05
16 1 42 0.000472249707655 0.000345218720718
17 1 702 0.00789331654223 0.005770084332
1 2 8 0.000148445038225 0.000136290844663
2 2 36457 0.676482594819 0.621094415483
3 2 1794 0.0332887998219 0.0305632219156
4 2 48 0.000890670229348 0.000817745067975
5 2 37 0.000686558301789 0.000630345156564
6 2 576 0.0106880427522 0.0098129408157
7 2 744 0.0138053885549 0.0126750485536
8 2 7674 0.142395902917 0.130736992743
9 2 226 0.00419357232984 0.00385021636172
10 2 147 0.00272767757738 0.00250434427067
11 2 29 0.000538113263564 0.000494054311902
12 2 16 0.000296890076449 0.000272581689325
13 2 2567 0.0476323016403 0.0437323247811
14 2 184 0.00341423587917 0.00313468942724
15 2 92 0.00170711793958 0.00156734471362
16 2 2550 0.0473168559341 0.0434427067362
17 2 743 0.0137868329251 0.012658012198
1 3 1071 0.00316084914988 0.00296996755498
2 3 1304 0.00384850354009 0.00361609495022
3 3 305210 0.900768225055 0.846371426195
4 3 755 0.00222823632881 0.00209367460692
5 3 4363 0.0128765498048 0.0120989434569
6 3 1294 0.00381899047613 0.00358836416073
7 3 1445 0.0042646377419 0.00400709908211
8 3 683 0.00201574226832 0.00189401292255
9 3 179 0.000528283844844 0.000496381131971
10 3 3838 0.011327113947 0.0106430770084
11 3 2210 0.00652238713467 0.00612850447852
12 3 741 0.00218691803927 0.00205485150162
13 3 4635 0.0136793051444 0.0128532209312
14 3 2064 0.00609149640088 0.00572363495189
15 3 1074 0.00316970306906 0.00297828679182
16 3 735 0.0021692102009 0.00203821302792
17 3 7232 0.0213438478543 0.0200549069632
1 4 125 0.000756942678245 0.000695460589639
2 4 100 0.000605554142596 0.000556368471711
3 4 783 0.00474148893653 0.0043563651335
4 4 159777 0.967536242415 0.888948853046
5 4 90 0.000544998728336 0.00050073162454
6 4 90 0.000544998728336 0.00050073162454
7 4 282 0.00170766268212 0.00156895909023
8 4 42 0.00025433273989 0.000233674758119
9 4 7 4.23887899817e-05 3.89457930198e-05
10 4 100 0.000605554142596 0.000556368471711
11 4 10 6.05554142596e-05 5.56368471711e-05
12 4 2 1.21110828519e-05 1.11273694342e-05
13 4 1062 0.00643098499437 0.00590863316958
14 4 1059 0.00641281837009 0.00589194211542
15 4 755 0.0045719337766 0.00420058196142
16 4 61 0.000369388026983 0.000339384767744
17 4 793 0.00480204435079 0.00441200198067
1 5 156 0.00250844187168 0.00215392262447
2 5 171 0.0027496382055 0.00236103056913
3 5 215 0.00345714745136 0.0029685472068
4 5 48 0.00077182826821 0.000662745422914
5 5 57328 0.921820228333 0.791538950101
6 5 15 0.000241196333816 0.000207107944661
7 5 331 0.00532239909953 0.00457018197885
8 5 5 8.03987779386e-05 6.90359815536e-05
9 5 1 1.60797555877e-05 1.38071963107e-05
10 5 249 0.00400385914134 0.00343799188137
11 5 2 3.21595111754e-05 2.76143926214e-05
12 5 34 0.000546711689982 0.000469444674564
13 5 126 0.00202604920405 0.00173970673515
14 5 266 0.00427721498633 0.00367271421865
15 5 15 0.000241196333816 0.000207107944661
16 5 5 8.03987779386e-05 6.90359815536e-05
17 5 3223 0.0518250522592 0.0445005937094
1 6 2 4.91896013183e-05 3.89248944162e-05
2 6 20 0.000491896013183 0.000389248944162
3 6 240 0.00590275215819 0.00467098732995
4 6 10 0.000245948006591 0.000194624472081
5 6 6 0.000147568803955 0.000116774683249
6 6 26558 0.653188715905 0.516883672953
7 6 2467 0.0606753732261 0.0480138572624
8 6 36 0.000885412823729 0.000700648099492
9 6 2 4.91896013183e-05 3.89248944162e-05
10 6 33 0.000811628421752 0.000642260757868
11 6 1 2.45948006591e-05 1.94624472081e-05
12 6 0 0.0 0.0
13 6 8227 0.202341425023 0.160117553181
14 6 208 0.0051157185371 0.00404818901929
15 6 2807 0.0690376054502 0.0546310893132
16 6 17 0.000418111611205 0.000330861602538
17 6 25 0.000614870016479 0.000486561180203
1 7 1 2.31187145995e-05 1.07677398514e-05
2 7 17 0.000393018148191 0.000183051577474
3 7 510 0.0117905444457 0.00549154732422
4 7 19 0.00043925557739 0.000204587057177
5 7 50 0.00115593572997 0.00053838699257
6 7 631 0.0145879089123 0.00679444384624
7 7 34066 0.787562131545 0.366813825778
8 7 28 0.000647324008785 0.000301496715839
9 7 0 0.0 0.0
10 7 69 0.00159519130736 0.000742974049747
11 7 2 4.62374291989e-05 2.15354797028e-05
12 7 12 0.000277424575194 0.000129212878217
13 7 3006 0.069494856086 0.0323678259933
14 7 1874 0.0433244711594 0.0201787444815
15 7 2577 0.0595769275228 0.0277484655971
16 7 2 4.62374291989e-05 2.15354797028e-05
17 7 391 0.00903941740839 0.0042101862819
1 8 77 0.00285269709544 0.00185065013099
2 8 902 0.0334173088322 0.0216790443916
3 8 200 0.00740960284529 0.00480688345711
4 8 7 0.000259336099585 0.000168240920999
5 8 8 0.000296384113811 0.000192275338284
6 8 37 0.00137077652638 0.000889273439565
7 8 121 0.0044828097214 0.00290816449155
8 8 24414 0.904490219324 0.586776263609
9 8 88 0.00326022525193 0.00211502872113
10 8 197 0.00729845880261 0.00473478020525
11 8 20 0.000740960284529 0.000480688345711
12 8 0 0.0 0.0
13 8 230 0.00852104327208 0.00552791597568
14 8 44 0.00163011262596 0.00105751436056
15 8 0 0.0 0.0
16 8 442 0.0163752222881 0.0106232124402
17 8 205 0.00759484291642 0.00492705554354
1 9 0 0.0 0.0
2 9 41 0.00527534740093 0.00391408114558
3 9 178 0.0229027277406 0.0169928400955
4 9 17 0.00218733916624 0.00162291169451
5 9 33 0.0042460113227 0.00315035799523
6 9 1 0.000128667009779 9.54653937947e-05
7 9 16 0.00205867215646 0.00152744630072
8 9 86 0.011065362841 0.00821002386635
9 9 6988 0.899125064333 0.667112171838
10 9 23 0.00295934122491 0.00219570405728
11 9 1 0.000128667009779 9.54653937947e-05
12 9 15 0.00193000514668 0.00143198090692
13 9 69 0.00887802367473 0.00658711217184
14 9 21 0.00270200720535 0.00200477326969
15 9 2 0.000257334019557 0.000190930787589
16 9 232 0.0298507462687 0.0221479713604
17 9 49 0.00630468347916 0.00467780429594
1 10 6539 0.0350962880268 0.0333641173739
2 10 465 0.0024957598918 0.00237258213471
3 10 2825 0.0151624122459 0.0144140742593
4 10 215 0.00115395349836 0.00109700034186
5 10 40 0.00021468902295 0.000204093086857
6 10 123 0.000660168745572 0.000627586242085
7 10 190 0.00101977285901 0.00096944216257
8 10 397 0.00213078855278 0.00202562388705
9 10 775 0.00415959981966 0.00395430355785
10 10 157227 0.843872775285 0.802223594181
11 10 1540 0.00826552738358 0.00785758384399
12 10 1052 0.00564632130359 0.00536764818434
13 10 2761 0.0148189098091 0.0140875253203
14 10 1369 0.00734773181047 0.00698508589768
15 10 2942 0.015790377638 0.0150110465383
16 10 1402 0.00752485025441 0.00715346269433
17 10 6454 0.034640073853 0.0329304195644
1 11 20 0.000741509713777 0.000577817582989
2 11 1 3.70754856889e-05 2.88908791495e-05
3 11 276 0.0102328340501 0.00797388264525
4 11 9 0.0003336793712 0.000260017912345
5 11 0 0.0 0.0
6 11 10 0.000370754856889 0.000288908791495
7 11 1 3.70754856889e-05 2.88908791495e-05
8 11 3 0.000111226457067 8.66726374484e-05
9 11 40 0.00148301942755 0.00115563516598
10 11 2346 0.0869790894261 0.0677780024846
11 11 23286 0.863339759751 0.672753011874
12 11 0 0.0 0.0
13 11 128 0.00474566216817 0.00369803253113
14 11 34 0.00126056651342 0.000982289891081
15 11 2 7.41509713777e-05 5.77817582989e-05
16 11 13 0.000481981313955 0.000375581428943
17 11 803 0.0297716150082 0.023199375957
1 12 161 0.00555939226519 0.00515562956321
2 12 28 0.000966850828729 0.000896631228385
3 12 196 0.0067679558011 0.00627641859869
4 12 1 3.45303867403e-05 3.20225438709e-05
5 12 2250 0.0776933701657 0.0720507237095
6 12 3 0.000103591160221 9.60676316127e-05
7 12 24 0.000828729281768 0.000768541052901
8 12 2 6.90607734807e-05 6.40450877418e-05
9 12 1 3.45303867403e-05 3.20225438709e-05
10 12 241 0.00832182320442 0.00771743307288
11 12 10 0.000345303867403 0.000320225438709
12 12 25168 0.869060773481 0.805943384142
13 12 30 0.00103591160221 0.000960676316127
14 12 14 0.000483425414365 0.000448315614192
15 12 21 0.000725138121547 0.000672473421289
16 12 22 0.000759668508287 0.000704495965159
17 12 788 0.0272099447514 0.0252337645703
1 13 3776 0.00292180684659 0.00317600768432
2 13 2498 0.00193291141493 0.00210107711744
3 13 21707 0.0167965204499 0.0182578386662
4 13 9043 0.00699732503012 0.00760610103002
5 13 1248 0.000965681923874 0.00104969745499
6 13 16384 0.0126776703852 0.0137806435116
7 13 33308 0.0257731839106 0.0280154830375
8 13 1287 0.000995859483995 0.00108250050046
9 13 312 0.000241420480968 0.000262424363747
10 13 6001 0.00464347534068 0.00504746348348
11 13 935 0.000723487659312 0.000786431987511
12 13 967 0.000748248734283 0.00081334730687
13 13 1104408 0.854572790209 0.928921688196
14 13 31217 0.0241552024179 0.0262567351381
15 13 10303 0.00797229235711 0.00866589172976
16 13 9943 0.00769373026368 0.00836309438698
17 13 39014 0.0301883930914 0.0328148209206
1 14 313 0.000867019199074 0.000809260212062
2 14 318 0.000880869346024 0.000822187691488
3 14 2525 0.00699432420978 0.00652837711009
4 14 587 0.00162600725194 0.0015176860846
5 14 248 0.000686967288723 0.000641202979525
6 14 254 0.000703587465063 0.000656715954837
7 14 8831 0.0244621295432 0.0228325141621
8 14 151 0.000418274437892 0.000390409878663
9 14 10 2.77002939001e-05 2.58549588518e-05
10 14 260 0.000720207641403 0.000672228930148
11 14 101 0.000279772968391 0.000261135084404
12 14 45 0.000124651322551 0.000116347314833
13 14 5715 0.0158307179639 0.0147761089838
14 14 336711 0.93269936594 0.870564904996
15 14 2713 0.0075150897351 0.0070144503365
16 14 262 0.000725747700183 0.000677399921918
17 14 1963 0.00543756769259 0.00507532842261
1 15 0 0.0 0.0
2 15 1 2.64641278747e-05 1.77834684877e-05
3 15 185 0.00489586365681 0.00328994167022
4 15 10 0.000264641278747 0.000177834684877
5 15 10 0.000264641278747 0.000177834684877
6 15 374 0.00989758382513 0.0066510172144
7 15 5321 0.140815624421 0.094625835823
8 15 11 0.000291105406621 0.000195618153365
9 15 0 0.0 0.0
10 15 144 0.00381083441395 0.00256081946223
11 15 0 0.0 0.0
12 15 10 0.000264641278747 0.000177834684877
13 15 1074 0.0284224733374 0.0190994451558
14 15 347 0.00918305237251 0.00617086356523
15 15 30233 0.800089978035 0.537647602788
16 15 19 0.000502818429619 0.000337885901266
17 15 48 0.00127027813798 0.000853606487409
1 16 200 0.00141864094198 0.0016083893589
2 16 12292 0.0871896722939 0.0988516099977
3 16 3627 0.0257270534828 0.0291681410236
4 16 96 0.000680947652149 0.00077202689227
5 16 247 0.00175202156334 0.00198636085824
6 16 4340 0.0307845084409 0.034902049088
7 16 1151 0.00816427862108 0.00925628076045
8 16 2689 0.0190736274649 0.0216247949304
9 16 256 0.00181586040573 0.00205873837939
10 16 810 0.00574549581501 0.00651397690353
11 16 39 0.000276634983686 0.000313635924985
12 16 353 0.00250390126259 0.00283880721845
13 16 6615 0.0469215491559 0.0531974780455
14 16 1185 0.00840544758122 0.00952970695146
15 16 498 0.00353241594552 0.00400488950365
16 16 105785 0.750354660235 0.850717341654
17 16 797 0.00565328415378 0.0064094315952
1 17 23983 0.0167399208338 0.018070918352
2 17 3988 0.00278358855378 0.00300491274601
3 17 19643 0.0137106394087 0.0148007776003
4 17 9074 0.0063335713483 0.00683715603243
5 17 6463 0.00451111655544 0.00486979716085
6 17 686 0.000478821902682 0.000516893215588
7 17 4446 0.00310326848298 0.00335001054884
8 17 4051 0.00282756199383 0.00305238253112
9 17 789 0.000550714987195 0.000594502546792
10 17 23543 0.0164328047447 0.0177393833449
11 17 6335 0.00442177369313 0.00477335061334
12 17 2791 0.00194809319298 0.00210298682902
13 17 47831 0.0333856128676 0.0360401157359
14 17 10125 0.00706716000678 0.00762907260617
15 17 2189 0.00152790254369 0.00164938666024
16 17 2816 0.00196554297078 0.00212182404533
17 17 1263930 0.882211905914 0.952356912505


==> images/confmat/formatted_grucm2016.csv <==
1 1 46115 0.945812908916 0.776255323447
2 1 44 0.000902434522222 0.000740653458347
3 1 507 0.0103985068811 0.00853434780413
4 1 64 0.00131263203232 0.00107731412123
5 1 2 4.10197510101e-05 3.36660662885e-05
6 1 14 0.000287138257071 0.000235662464019
7 1 4 8.20395020202e-05 6.7332132577e-05
8 1 14 0.000287138257071 0.000235662464019
9 1 138 0.0028303628197 0.00232295857391
10 1 317 0.0065016305351 0.00533607150672
11 1 75 0.00153824066288 0.00126247748582
12 1 4 8.20395020202e-05 6.7332132577e-05
13 1 127 0.00260475418914 0.00213779520932
14 1 64 0.00131263203232 0.00107731412123
15 1 0 0.0 0.0
16 1 68 0.00139467153434 0.00114464625381
17 1 1200 0.0246118506061 0.0201996397731
1 2 69 0.00245612786103 0.00193418175702
2 2 24180 0.86071263304 0.677804563548
3 2 240 0.00854305342968 0.00672758872008
4 2 2 7.1192111914e-05 5.6063239334e-05
5 2 78 0.00277649236465 0.00218646633402
6 2 51 0.00181539885381 0.00142961260302
7 2 102 0.00363079770761 0.00285922520603
8 2 110 0.00391556615527 0.00308347816337
9 2 825 0.0293667461645 0.0231260862253
10 2 50 0.00177980279785 0.00140158098335
11 2 25 0.000889901398925 0.000700790491675
12 2 4 0.000142384223828 0.000112126478668
13 2 522 0.0185811412096 0.0146325054662
14 2 34 0.00121026590254 0.000953075068677
15 2 15 0.000533940839355 0.000420474295005
16 2 1119 0.0398319866159 0.0313673824074
17 2 667 0.0237425693233 0.0186970903179
1 3 292 0.00132751409347 0.00125311132092
2 3 1386 0.00630114566285 0.00594798729723
3 3 199716 0.907965084561 0.857076645781
4 3 605 0.00275050009093 0.00259634366149
5 3 1075 0.00488725222768 0.00461333791091
6 3 822 0.00373704309875 0.00352759419792
7 3 1080 0.00490998363339 0.00463479529654
8 3 307 0.0013957083106 0.00131748347781
9 3 245 0.0011138388798 0.00105141189597
10 3 844 0.00383706128387 0.0036220066947
11 3 875 0.00397799599927 0.00375504248562
12 3 292 0.00132751409347 0.00125311132092
13 3 3794 0.0172485906528 0.0162818642177
14 3 1774 0.00806510274595 0.00761308042228
15 3 1178 0.00535551918531 0.00505536005493
16 3 597 0.00271412984179 0.00256201184448
17 3 5078 0.0230860156392 0.021792120848
1 4 135 0.00114781277898 0.00108370192578
2 4 104 0.00088424095566 0.000834851853933
3 4 935 0.00794966628406 0.00750563926372
4 4 112160 0.953619861412 0.90035561478
5 4 202 0.00171746801003 0.00162153917783
6 4 30 0.000255069506441 0.000240822650173
7 4 351 0.00298431322535 0.00281762500702
8 4 36 0.000306083407729 0.000288987180208
9 4 40 0.000340092675254 0.000321096866897
10 4 107 0.000909747906304 0.00085893411895
11 4 14 0.000119032436339 0.000112383903414
12 4 38 0.000323088041491 0.000305042023552
13 4 1237 0.0105173659822 0.0099299206088
14 4 1026 0.00872337712027 0.00823613463592
15 4 532 0.00452323258088 0.00427058832973
16 4 53 0.000450622794712 0.000425453348639
17 4 615 0.00522892488203 0.00493686432855
1 5 180 0.00389458652473 0.00353343017549
2 5 51 0.00110346618201 0.00100113854972
3 5 377 0.00815699511013 0.0074005732009
4 5 20 0.000432731836081 0.000392603352833
5 5 44563 0.964191440564 0.874779160614
6 5 0 0.0 0.0
7 5 87 0.00188238348695 0.00170782458482
8 5 10 0.000216365918041 0.000196301676416
9 5 7 0.000151456142628 0.000137411173491
10 5 66 0.00142801505907 0.00129559106435
11 5 3 6.49097754122e-05 5.88905029249e-05
12 5 77 0.00166601756891 0.00151152290841
13 5 88 0.00190402007876 0.00172745475246
14 5 44 0.000952010039379 0.000863727376232
15 5 12 0.000259639101649 0.0002355620117
16 5 43 0.000930373447575 0.00084409720859
17 5 590 0.0127655891644 0.0115817989086
1 6 3 5.43921675279e-05 7.99722762776e-05
2 6 33 0.000598313842807 0.000879695039053
3 6 1056 0.0191460429698 0.0281502412497
4 6 28 0.00050766023026 0.000746407911924
5 6 4 7.25228900372e-05 0.000106629701703
6 6 30410 0.551355271508 0.8106523072
7 6 5991 0.108621158553 0.159704635726
8 6 33 0.000598313842807 0.000879695039053
9 6 2 3.62614450186e-05 5.33148508517e-05
10 6 29 0.000525790952769 0.00077306533735
11 6 23 0.000417006617714 0.000613120784795
12 6 1 1.81307225093e-05 2.66574254259e-05
13 6 12289 0.222808448917 0.327593101058
14 6 444 0.00805004079413 0.0118358968891
15 6 4777 0.0866104614269 0.127342521259
16 6 5 9.06536125465e-05 0.000133287127129
17 6 27 0.000489529507751 0.000719750486498
1 7 0 0.0 0.0
2 7 6 0.000116000309334 9.30521091811e-05
3 7 706 0.0136493697317 0.0109491315136
4 7 35 0.000676668471116 0.000542803970223
5 7 14 0.000270667388446 0.000217121588089
6 7 142 0.00274534065424 0.00220223325062
7 7 35910 0.694261851365 0.556916873449
8 7 216 0.00417601113603 0.00334987593052
9 7 3 5.80001546671e-05 4.65260545906e-05
10 7 38 0.000734668625783 0.000589330024814
11 7 9 0.000174000464001 0.000139578163772
12 7 5 9.66669244451e-05 7.75434243176e-05
13 7 7358 0.142255046013 0.114112903226
14 7 3146 0.0608228288609 0.0487903225806
15 7 3997 0.0772755394014 0.0619882133995
16 7 9 0.000174000464001 0.000139578163772
17 7 130 0.00251334003557 0.00201612903226
1 8 32 0.00123872566098 0.0011669888042
2 8 780 0.0301939379863 0.0284453521024
3 8 184 0.00712267255061 0.00671018562416
4 8 2 7.7420353811e-05 7.29368002626e-05
5 8 27 0.00104517477645 0.000984646803545
6 8 6 0.000232261061433 0.000218810400788
7 8 5 0.000193550884528 0.000182342000656
8 8 23871 0.924050632911 0.870537179534
9 8 370 0.014322765455 0.0134933080486
10 8 5 0.000193550884528 0.000182342000656
11 8 11 0.000425811945961 0.000401152401444
12 8 0 0.0 0.0
13 8 105 0.00406456857508 0.00382918201379
14 8 18 0.000696783184299 0.000656431202363
15 8 0 0.0 0.0
16 8 250 0.00967754422638 0.00911710003282
17 8 167 0.00646459954322 0.00609022282192
1 9 1 0.000139528394028 0.000105797714769
2 9 151 0.0210687874983 0.0159754549302
3 9 39 0.0054416073671 0.00412611087601
4 9 1 0.000139528394028 0.000105797714769
5 9 0 0.0 0.0
6 9 0 0.0 0.0
7 9 0 0.0 0.0
8 9 87 0.0121389702805 0.00920440118493
9 9 6678 0.93177061532 0.70651713923
10 9 5 0.000697641970141 0.000528988573847
11 9 3 0.000418585182085 0.000317393144308
12 9 0 0.0 0.0
13 9 24 0.00334868145668 0.00253914515446
14 9 9 0.00125575554625 0.000952179432924
15 9 0 0.0 0.0
16 9 132 0.0184177480117 0.0139652983496
17 9 37 0.00516255057904 0.00391451544647
1 10 179 0.00147025002464 0.00142580629744
2 10 231 0.00189736176364 0.00184000700955
3 10 1814 0.0148996287413 0.0144492325339
4 10 60 0.00049282123731 0.000477923898585
5 10 195 0.00160166902126 0.0015532526704
6 10 81 0.000665308670368 0.000645197263089
7 10 196 0.00160988270855 0.00156121806871
8 10 373 0.00306370535861 0.00297109356953
9 10 281 0.00230804612807 0.00223827692504
10 10 110681 0.909099122778 0.881618250321
11 10 879 0.00721983112659 0.00700158511426
12 10 726 0.00596313697145 0.00578287917287
13 10 860 0.00706377106811 0.00685024254638
14 10 341 0.00280086736538 0.00271620082362
15 10 142 0.00116634359497 0.00113108655998
16 10 1528 0.0125505141768 0.0121711286173
17 10 3181 0.0261277392647 0.0253379320233
1 11 13 0.000774824174514 0.000631527811513
2 11 0 0.0 0.0
3 11 63 0.00375491715342 0.00306048093272
4 11 8 0.000476814876624 0.000388632499393
5 11 0 0.0 0.0
6 11 0 0.0 0.0
7 11 0 0.0 0.0
8 11 3 0.000178805578734 0.000145737187272
9 11 7 0.000417213017046 0.000340053436969
10 11 100 0.0059601859578 0.00485790624241
11 11 16389 0.976814876624 0.796162254068
12 11 0 0.0 0.0
13 11 37 0.00220526880439 0.00179742530969
14 11 29 0.00172845392776 0.0014087928103
15 11 0 0.0 0.0
16 11 18 0.0010728334724 0.000874423123634
17 11 111 0.00661580641316 0.00539227592907
1 12 116 0.00650771388499 0.00575083040008
2 12 7 0.00039270687237 0.00034703286897
3 12 727 0.0407854137447 0.0360418422488
4 12 5 0.000280504908836 0.000247880620693
5 12 84 0.00471248246844 0.00416439442764
6 12 2 0.000112201963534 9.91522482772e-05
7 12 15 0.000841514726508 0.000743641862079
8 12 3 0.000168302945302 0.000148728372416
9 12 5 0.000280504908836 0.000247880620693
10 12 94 0.00527349228611 0.00466015566903
11 12 91 0.00510518934081 0.00451142729661
12 12 15892 0.891556802244 0.787863764811
13 12 60 0.00336605890603 0.00297456744832
14 12 22 0.00123422159888 0.00109067473105
15 12 17 0.000953716690042 0.000842794110356
16 12 30 0.00168302945302 0.00148728372416
17 12 655 0.0367461430575 0.0324723613108
1 13 3557 0.00415867259193 0.00441303638491
2 13 2428 0.00283870032421 0.00301232846291
3 13 14391 0.0168252620946 0.0178543735213
4 13 5123 0.00598956415194 0.00635591380373
5 13 2025 0.00236753218967 0.00251234148986
6 13 4021 0.00470115898008 0.00498870376826
7 13 13934 0.0162909597683 0.0172873907752
8 13 368 0.000430247825086 0.0004565637868
9 13 357 0.000417387156401 0.000442916499694
10 13 2652 0.00310059030469 0.00329023685487
11 13 493 0.000576391787411 0.000611646594816
12 13 1070 0.0012509923175 0.00132750883662
13 13 750394 0.877324419721 0.930985669108
14 13 19631 0.0229516169953 0.0243554448333
15 13 9370 0.0109549514159 0.0116250072889
16 13 5572 0.00651451326461 0.00691297125013
17 13 19935 0.0233070391116 0.0247326062224
1 14 443 0.00187200236641 0.00171697440429
2 14 160 0.000676118236177 0.000620126195681
3 14 1038 0.0043863170572 0.00402306869448
4 14 381 0.0016100065499 0.00147667550346
5 14 403 0.00170297280737 0.00156194285537
6 14 78 0.000329607640136 0.000302311520394
7 14 2445 0.0103319317966 0.00947630342775
8 14 179 0.000756407276723 0.000693766181418
9 14 7 2.95801728327e-05 2.7130521061e-05
10 14 94 0.000397219463754 0.000364324139962
11 14 192 0.000811341883412 0.000744151434817
12 14 52 0.000219738426757 0.000201541013596
13 14 3792 0.0160240021974 0.0146969908376
14 14 225182 0.951560354117 0.872757856224
15 14 445 0.00188045384437 0.00172472598174
16 14 306 0.00129307612669 0.00118599134924
17 14 1448 0.0061188700374 0.00561214207091
1 15 16 0.000682011935209 0.000374865282789
2 15 6 0.000255754475703 0.000140574481046
3 15 81 0.00345268542199 0.00189775549412
4 15 4 0.000170502983802 9.37163206972e-05
5 15 14 0.000596760443308 0.00032800712244
6 15 164 0.00699062233589 0.00384236914859
7 15 2265 0.096547314578 0.0530668665948
8 15 3 0.000127877237852 7.02872405229e-05
9 15 0 0.0 0.0
10 15 13 0.000554134697357 0.000304578042266
11 15 21 0.000895140664962 0.000492010683661
12 15 61 0.00260017050298 0.00142917389063
13 15 369 0.0157289002558 0.00864533058432
14 15 330 0.0140664961637 0.00773159645752
15 15 20073 0.855626598465 0.470291926339
16 15 19 0.000809889173061 0.000445152523312
17 15 21 0.000895140664962 0.000492010683661
1 16 78 0.00112304546894 0.00106997352501
2 16 3955 0.056944164483 0.0542531447619
3 16 528 0.00760215394362 0.00724289770779
4 16 46 0.0006623088663 0.000631010027572
5 16 67 0.000964667261785 0.000919079822768
6 16 634 0.00912834393987 0.00869696429306
7 16 247 0.00355631065165 0.00338824949588
8 16 65 0.00093587122412 0.000891644604178
9 16 162 0.00233247905088 0.0022222527058
10 16 273 0.0039306591413 0.00374490733755
11 16 35 0.000503930659141 0.000480116325327
12 16 44 0.000633512828635 0.000603574808982
13 16 1558 0.0224321133412 0.0213720352817
14 16 415 0.00597517781553 0.00569280785745
15 16 197 0.00283640971002 0.00270236903113
16 16 60793 0.875298758891 0.833934621874
17 16 357 0.00514009272324 0.00489718651833
1 17 8178 0.00846584727313 0.00889534750918
2 17 2152 0.00222774557738 0.00234076642697
3 17 10618 0.0109917298051 0.0115493763576
4 17 6029 0.00624120728903 0.00655784423244
5 17 2189 0.00226604789446 0.00238101194639
6 17 1058 0.00109523922903 0.00115080431214
7 17 1848 0.00191304545864 0.00201010053766
8 17 1743 0.00180434969394 0.00189589027984
9 17 325 0.000336439271676 0.000353507940876
10 17 10175 0.0105331371979 0.0110675178413
11 17 1447 0.00149793115728 0.00157392612445
12 17 1905 0.0019720517309 0.0020721003919
13 17 23407 0.024230873945 0.0254601857603
14 17 5503 0.0056966932678 0.00598570522659
15 17 1927 0.0019948260816 0.00209603016021
16 17 2357 0.00243996111797 0.00256374835891
17 17 885138 0.916292874009 0.962779420834


==> images/confmat/formatted_grucm2017.csv <==
1 1 73480 0.891725928982 0.785017574223
2 1 210 0.00254848183297 0.00224351783597
3 1 1417 0.0171961845586 0.0151384036836
4 1 41 0.000497560738817 0.000438020148927
5 1 6 7.28137666561e-05 6.41005095991e-05
6 1 4 4.85425111041e-05 4.2733673066e-05
7 1 11 0.000133491905536 0.000117517600932
8 1 620 0.00752408922114 0.00662371932524
9 1 1570 0.0190529356084 0.0167729666784
10 1 3422 0.0415281182496 0.036558657308
11 1 211 0.00256061746074 0.00225420125423
12 1 17 0.000206305672192 0.000181618110531
13 1 305 0.00370136647169 0.00325844257129
14 1 62 0.000752408922114 0.000662371932524
15 1 8 9.70850222082e-05 8.54673461321e-05
16 1 53 0.000643188272129 0.000566221168125
17 1 965 0.0117108808039 0.0103094986272
1 2 21 0.000561257216164 0.000552326345967
2 2 23861 0.637721830233 0.627574235291
3 2 1958 0.0523305537738 0.0514978564478
4 2 7 0.000187085738721 0.000184108781989
5 2 141 0.00376844130853 0.00370847689435
6 2 632 0.0168911695531 0.0166223928881
7 2 302 0.00807141329912 0.00794297888009
8 2 2309 0.061711567244 0.0607295968018
9 2 622 0.0166239042121 0.0163593803424
10 2 280 0.00748342954886 0.00736435127956
11 2 12 0.000320718409237 0.000315615054838
12 2 35 0.000935428693607 0.000920543909945
13 2 2195 0.0586647423562 0.0577312537808
14 2 28 0.000748342954886 0.000736435127956
15 2 55 0.00146995937567 0.00144656900134
16 2 4572 0.122193713919 0.120249335893
17 2 386 0.0103164421638 0.010152284264
1 3 658 0.00281815612071 0.00271870493788
2 3 732 0.00313509161149 0.00302445594913
3 3 205731 0.881127776398 0.850033260752
4 3 753 0.00322503276428 0.003111223128
5 3 3199 0.0137010356081 0.013217533581
6 3 376 0.00161037492612 0.00155354567879
7 3 739 0.00316507199575 0.00305337834209
8 3 1082 0.00463411082463 0.00447057559694
9 3 93 0.000398310819492 0.000384254649275
10 3 9216 0.0394713173381 0.038078396212
11 3 1447 0.00619737371834 0.00597867180108
12 3 412 0.00176455975947 0.00170228941399
13 3 2193 0.00939242609835 0.00906097253612
14 3 790 0.00338350050967 0.00326409863362
15 3 391 0.00167461860668 0.00161552223512
16 3 522 0.0022356800836 0.00215678416044
17 3 5152 0.0220655628175 0.0212868812157
1 4 53 0.000467863101491 0.000466376867707
2 4 73 0.000644415215261 0.00064236813854
3 4 760 0.00670898032327 0.00668766829165
4 4 108983 0.962058950751 0.959002833459
5 4 127 0.00112110592244 0.00111754456979
6 4 42 0.000370759438917 0.000369581668749
7 4 69 0.000609104792507 0.000607169884374
8 4 65 0.000573794369753 0.000571971630207
9 4 42 0.000370759438917 0.000369581668749
10 4 141 0.00124469240208 0.00124073845937
11 4 12 0.000105931268262 0.0001055947625
12 4 1122 0.00990457358251 0.00987311029373
13 4 768 0.00677960116877 0.00675806479999
14 4 605 0.00534070144155 0.0053237359427
15 4 18 0.000158896902393 0.00015839214375
16 4 81 0.000715036060769 0.000712764646874
17 4 320 0.00282483382032 0.00281586033333
1 5 6 0.000140416569155 0.000113365831538
2 5 143 0.0033465948982 0.00270188565166
3 5 251 0.00587409314299 0.00474247061936
4 5 7 0.000163819330681 0.000132260136795
5 5 39536 0.925251579686 0.747005252617
6 5 1 2.34027615259e-05 1.88943052564e-05
7 5 34 0.000795693891879 0.000642406378717
8 5 37 0.000865902176457 0.000699089294487
9 5 2 4.68055230517e-05 3.77886105128e-05
10 5 203 0.00475076058975 0.00383554396705
11 5 6 0.000140416569155 0.000113365831538
12 5 128 0.00299555347531 0.00241847107282
13 5 79 0.00184881816054 0.00149265011526
14 5 61 0.00142756845308 0.00115255262064
15 5 6 0.000140416569155 0.000113365831538
16 5 15 0.000351041422888 0.000283414578846
17 5 2215 0.0518371167798 0.0418508861429
1 6 0 0.0 0.0
2 6 1 5.20318434882e-05 3.2251822228e-05
3 6 179 0.00931369998439 0.0057730761788
4 6 10 0.000520318434882 0.00032251822228
5 6 1 5.20318434882e-05 3.2251822228e-05
6 6 14468 0.752796711587 0.466619363994
7 6 1184 0.06160570269 0.0381861575179
8 6 5 0.000260159217441 0.00016125911114
9 6 0 0.0 0.0
10 6 11 0.00057235027837 0.000354770044508
11 6 0 0.0 0.0
12 6 0 0.0 0.0
13 6 3306 0.172017274572 0.106624524286
14 6 8 0.000416254747906 0.000258014577824
15 6 42 0.00218533742651 0.00135457653357
16 6 0 0.0 0.0
17 6 4 0.000208127373953 0.000129007288912
1 7 6 0.000101774264681 9.32690812995e-05
2 7 50 0.000848118872341 0.000777242344163
3 7 1716 0.0291074396987 0.0266749572517
4 7 176 0.00298537843064 0.00273589305145
5 7 345 0.00585202021915 0.00536297217472
6 7 2831 0.048020490552 0.0440074615265
7 7 36790 0.624045866269 0.571894916835
8 7 61 0.00103470502426 0.000948235659879
9 7 0 0.0 0.0
10 7 305 0.00517352512128 0.00474117829939
11 7 1 1.69623774468e-05 1.55448468833e-05
12 7 78 0.00132306544085 0.00121249805689
13 7 7207 0.122247854259 0.112031711488
14 7 3490 0.0591986972894 0.0542515156226
15 7 5620 0.0953285612511 0.0873620394839
16 7 34 0.000576720833192 0.000528524794031
17 7 244 0.00413882009702 0.00379294263951
1 8 0 0.0 0.0
2 8 569 0.0298139900445 0.0203134482882
3 8 231 0.0121037463977 0.00824676020135
4 8 3 0.000157191511658 0.000107100781836
5 8 14 0.000733560387739 0.000499803648567
6 8 5 0.000261985852764 0.00017850130306
7 8 136 0.00712601519518 0.00485523544322
8 8 17711 0.92800628766 0.632287315697
9 8 72 0.0037725962798 0.00257041876406
10 8 100 0.00523971705528 0.00357002606119
11 8 0 0.0 0.0
12 8 0 0.0 0.0
13 8 167 0.00875032748232 0.00596194352219
14 8 24 0.00125753209327 0.000856806254686
15 8 1 5.23971705528e-05 3.57002606119e-05
16 8 13 0.000681163217186 0.000464103387955
17 8 39 0.00204348965156 0.00139231016386
1 9 28 0.00666984278228 0.004538823148
2 9 73 0.0173892329681 0.0118333603501
3 9 667 0.158885183421 0.108121251418
4 9 2 0.000476417341591 0.000324201653428
5 9 63 0.0150071462601 0.010212352083
6 9 1 0.000238208670796 0.000162100826714
7 9 54 0.012863268223 0.00875344464257
8 9 15 0.00357313006193 0.00243151240071
9 9 2558 0.609337779895 0.414653914735
10 9 439 0.104573606479 0.0711622629275
11 9 12 0.00285850404955 0.00194520992057
12 9 75 0.0178656503097 0.0121575620036
13 9 28 0.00666984278228 0.004538823148
14 9 5 0.00119104335398 0.000810504133571
15 9 1 0.000238208670796 0.000162100826714
16 9 46 0.0109575988566 0.00745663802885
17 9 131 0.0312053358742 0.0212352082996
1 10 634 0.00582784865978 0.00451660243213
2 10 136 0.00125013788285 0.000968861089541
3 10 854 0.0078501305291 0.00608387772403
4 10 4 3.67687612604e-05 2.84959143983e-05
5 10 7 6.43453322058e-05 4.9867850197e-05
6 10 1 9.19219031511e-06 7.12397859957e-06
7 10 24 0.000220612567563 0.00017097548639
8 10 931 0.00855792918337 0.0066324240762
9 10 35 0.000321726661029 0.000249339250985
10 10 103567 0.952007574365 0.737809091621
11 10 665 0.00611280655955 0.00473744576871
12 10 189 0.00173732396956 0.00134643195532
13 10 269 0.00247269919476 0.00191635024328
14 10 24 0.000220612567563 0.00017097548639
15 10 10 9.19219031511e-05 7.12397859957e-05
16 10 427 0.00392506526455 0.00304193886202
17 10 1011 0.00929330440857 0.00720234236416
1 11 323 0.0118410440648 0.0124647860147
2 11 9 0.000329936212332 0.000347316018987
3 11 378 0.013857320918 0.0145872727974
4 11 16 0.000586553266369 0.000617450700421
5 11 1 3.6659579148e-05 3.85906687763e-05
6 11 17 0.000623212845517 0.000656041369197
7 11 8 0.000293276633184 0.00030872535021
8 11 23 0.000843170320405 0.000887585381855
9 11 3 0.000109978737444 0.000115772006329
10 11 5047 0.18502089596 0.194767105314
11 11 20700 0.758853288364 0.798826843669
12 11 23 0.000843170320405 0.000887585381855
13 11 149 0.00546227729306 0.00575000964767
14 11 13 0.000476574528924 0.000501678694092
15 11 0 0.0 0.0
16 11 31 0.00113644695359 0.00119631073206
17 11 537 0.0196861940025 0.0207231891329
1 12 435 0.0235402348612 0.022351248587
2 12 66 0.00357162184101 0.00339122392354
3 12 259 0.0140159099518 0.0133079847909
4 12 0 0.0 0.0
5 12 503 0.0272200876671 0.0258452368719
6 12 6 0.000324692894637 0.000308293083958
7 12 11 0.000595270306835 0.000565203987257
8 12 43 0.0023269657449 0.00220943376837
9 12 78 0.00422100763028 0.00400781009146
10 12 688 0.0372314519184 0.0353509402939
11 12 166 0.00898317008496 0.00852944198952
12 12 15076 0.815845013258 0.774637755626
13 12 52 0.00281400508686 0.00267187339431
14 12 11 0.000595270306835 0.000565203987257
15 12 11 0.000595270306835 0.000565203987257
16 12 34 0.00183992640294 0.00174699414243
17 12 1040 0.0562801017371 0.0534374678861
1 13 2855 0.00345971282566 0.00364531994545
2 13 3751 0.00454549310299 0.00478935030312
3 13 9309 0.0112807238858 0.0118859136155
4 13 1858 0.00225153990545 0.00237233080864
5 13 2658 0.00322098658165 0.00339378648512
6 13 11419 0.0138376394943 0.0145800029622
7 13 15609 0.0189151164608 0.0199298770678
8 13 658 0.000797369891167 0.000840147293909
9 13 57 6.90730756786e-05 7.27787169495e-05
10 13 3608 0.00437220450962 0.00460676510095
11 13 610 0.000739203090596 0.000778859953319
12 13 57 6.90730756786e-05 7.27787169495e-05
13 13 743788 0.901328505489 0.949683093376
14 13 8873 0.0107523754473 0.0113292202718
15 13 3505 0.00424738825006 0.0044752526826
16 13 3146 0.00381234905412 0.00401687444778
17 13 13452 0.0163012458602 0.0171757772001
1 14 109 0.000429299493505 0.000427957816708
2 14 248 0.000976754810911 0.000973702188474
3 14 2965 0.0116777339288 0.0116412378582
4 14 754 0.00296964970737 0.00296036875044
5 14 1732 0.00682152956653 0.00680021044531
6 14 191 0.0007522587455 0.000749907733865
7 14 4708 0.0185425872975 0.018484636707
8 14 108 0.000425360966042 0.000424031598207
9 14 25 9.84631865838e-05 9.81554625478e-05
10 14 340 0.00133909933754 0.00133491429065
11 14 135 0.000531701207553 0.000530039497758
12 14 148 0.000582902064576 0.000581080338283
13 14 3891 0.0153248103599 0.0152769161909
14 14 234923 0.925250687273 0.922359029125
15 14 1200 0.00472623295602 0.00471146220229
16 14 441 0.00173689061134 0.00173146235934
17 14 1984 0.00781403848729 0.00778961750779
1 15 2 8.25218682951e-05 6.65778961385e-05
2 15 2 8.25218682951e-05 6.65778961385e-05
3 15 126 0.00519887770259 0.00419440745672
4 15 23 0.000949001485394 0.000765645805593
5 15 27 0.00111404522198 0.00089880159787
6 15 389 0.0160505033834 0.0129494007989
7 15 2820 0.116355834296 0.0938748335553
8 15 34 0.00140287176102 0.00113182423435
9 15 0 0.0 0.0
10 15 67 0.00276448258789 0.00223035952064
11 15 0 0.0 0.0
12 15 20 0.000825218682951 0.000665778961385
13 15 1610 0.0664301039776 0.0535952063915
14 15 466 0.0192275953128 0.0155126498003
15 15 18601 0.767494636079 0.619207723036
16 15 37 0.00152665456346 0.00123169107856
17 15 12 0.000495131209771 0.000399467376831
1 16 287 0.00278456941049 0.0031603752808
2 16 6467 0.0627449838941 0.0712130555433
3 16 4929 0.0478227966003 0.0542769678016
4 16 97 0.00094112624675 0.00106814077435
5 16 984 0.00954709512167 0.0108355723913
6 16 359 0.00348313734622 0.00395322204114
7 16 470 0.00456009624714 0.00517552746333
8 16 1139 0.01105095665 0.0125423952782
9 16 881 0.00854775488027 0.00970136105361
10 16 1314 0.0127488648271 0.0144694533762
11 16 36 0.000349283967866 0.00039642338017
12 16 409 0.00396825396825 0.00450381006915
13 16 3505 0.0340066752047 0.0385962207638
14 16 966 0.00937245313773 0.0106373607012
15 16 151 0.00146505219855 0.0016627758446
16 16 80341 0.77949509062 0.884695855173
17 16 733 0.00711180967905 0.00807162049068
1 17 14706 0.0160093709142 0.0167858508495
2 17 1630 0.00177446447642 0.00186052882393
3 17 10297 0.0112096077998 0.0117532915951
4 17 908 0.000988474689931 0.00103641728351
5 17 3582 0.00389946733407 0.00408859769774
6 17 264 0.000287397927469 0.000301337183753
7 17 1361 0.00148162340638 0.00155348449654
8 17 3170 0.00345095238665 0.00361832906249
9 17 131 0.000142610335221 0.00014952716315
10 17 11623 0.0126531292082 0.0132668260862
11 17 1900 0.00206839417497 0.00216871458004
12 17 1673 0.00182127550248 0.00190961025916
13 17 13684 0.0148967925738 0.0156193106912
14 17 4349 0.00473444540365 0.00496407353084
15 17 420 0.000457223975519 0.000479400065061
16 17 1019 0.00110931245489 0.00116311587214
17 17 847870 0.923015457436 0.967783174199


==> images/confmat/formatted_lstmcm2016.csv <==
1 1 43568 0.968866749689 0.733381588028
2 1 48 0.00106742572496 0.000807985590924
3 1 333 0.00740526596691 0.00560540003703
4 1 13 0.000289094467177 0.000218829430875
5 1 1 2.22380359367e-05 1.68330331442e-05
6 1 16 0.000355808574987 0.000269328530308
7 1 4 8.89521437467e-05 6.7332132577e-05
8 1 12 0.00026685643124 0.000201996397731
9 1 114 0.00253513609678 0.00191896577844
10 1 374 0.00831702544031 0.00629555439595
11 1 29 0.000644903042163 0.000488157961183
12 1 59 0.00131204412026 0.00099314895551
13 1 88 0.00195694716243 0.00148130691669
14 1 45 0.00100071161715 0.000757486491491
15 1 0 0.0 0.0
16 1 91 0.00202366127024 0.00153180601613
17 1 173 0.00384718021704 0.00291211473395
1 2 3 9.77580813347e-05 8.4094859001e-05
2 2 26579 0.866104014599 0.745052419129
3 2 162 0.00527893639208 0.00454112238605
4 2 30 0.000977580813347 0.00084094859001
5 2 15 0.000488790406674 0.000420474295005
6 2 17 0.000553962460897 0.000476537534339
7 2 75 0.00244395203337 0.00210237147502
8 2 384 0.0125130344108 0.0107641419521
9 2 261 0.00850495307612 0.00731625273308
10 2 57 0.00185740354536 0.00159780232102
11 2 28 0.000912408759124 0.000784885350676
12 2 5 0.000162930135558 0.000140158098335
13 2 556 0.018117831074 0.0155855805348
14 2 49 0.00159671532847 0.00137354936368
15 2 12 0.000391032325339 0.000336379436004
16 2 1876 0.0611313868613 0.0525873184953
17 2 579 0.0188673096976 0.0162303077872
1 3 504 0.00222787048293 0.00216290447172
2 3 934 0.00412863299812 0.00400823963608
3 3 201146 0.889141341585 0.863213458072
4 3 442 0.0019538070505 0.00189683288988
5 3 2050 0.00906177478174 0.00879752810918
6 3 522 0.00230743728589 0.00224015105999
7 3 1052 0.00465023759531 0.004514633937
8 3 791 0.00349651895237 0.003394558407
9 3 224 0.000990164659078 0.00096129087632
10 3 2753 0.0121693004752 0.0118144365291
11 3 1016 0.00449110398939 0.00436014076045
12 3 959 0.00423914244668 0.00411552656424
13 3 4331 0.0191446568682 0.0185863874346
14 3 2219 0.00980881865399 0.00952278774354
15 3 641 0.00283346226102 0.00275083683804
16 3 794 0.0035097800862 0.00340743283838
17 3 5847 0.0258459498287 0.0250922667582
1 4 31 0.000271491627549 0.000248850071845
2 4 55 0.000481678694038 0.000441508191984
3 4 302 0.00264485391999 0.00242428134507
4 4 111660 0.977895326841 0.896341903944
5 4 113 0.000989630771387 0.000907098648985
6 4 50 0.000437889721852 0.000401371083622
7 4 66 0.000578014432845 0.000529809830381
8 4 15 0.000131366916556 0.000120411325086
9 4 14 0.000122609122119 0.000112383903414
10 4 112 0.000980872976949 0.000899071227312
11 4 3 2.62733833111e-05 2.40822650173e-05
12 4 2 1.75155888741e-05 1.60548433449e-05
13 4 814 0.00712884467176 0.00653432124136
14 4 364 0.00318783717509 0.00292198148877
15 4 106 0.000928326210327 0.000850906697278
16 4 33 0.000289007216423 0.00026490491519
17 4 444 0.00388846073005 0.00356417522256
1 5 197 0.00431638913234 0.0038671430254
2 5 48 0.00105170902717 0.000942248046798
3 5 164 0.00359333917616 0.00321934749323
4 5 19 0.000416301489921 0.000372973185191
5 5 43899 0.96185363716 0.8617447293
6 5 0 0.0 0.0
7 5 54 0.00118317265557 0.00106002905265
8 5 2 4.38212094654e-05 3.92603352833e-05
9 5 19 0.000416301489921 0.000372973185191
10 5 21 0.000460122699387 0.000412233520474
11 5 0 0.0 0.0
12 5 28 0.000613496932515 0.000549644693966
13 5 71 0.00155565293602 0.00139374190256
14 5 96 0.00210341805434 0.0018844960936
15 5 2 4.38212094654e-05 3.92603352833e-05
16 5 60 0.00131463628396 0.0011778100585
17 5 960 0.0210341805434 0.018844960936
1 6 0 0.0 0.0
2 6 2 0.000110729708781 5.33148508517e-05
3 6 138 0.00764034990588 0.00367872470877
4 6 13 0.000719743107076 0.000346546530536
5 6 1 5.53648543904e-05 2.66574254259e-05
6 6 14993 0.830085261876 0.39967477941
7 6 365 0.0202081718525 0.00972996028044
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 1 5.53648543904e-05 2.66574254259e-05
13 6 2138 0.118370058687 0.0569935755605
14 6 5 0.000276824271952 0.000133287127129
15 6 403 0.0223120363193 0.0107429424466
16 6 1 5.53648543904e-05 2.66574254259e-05
17 6 2 0.000110729708781 5.33148508517e-05
1 7 0 0.0 0.0
2 7 36 0.00110219827322 0.000558312655087
3 7 193 0.00590900740922 0.00299317617866
4 7 247 0.00756230481906 0.00383064516129
5 7 11 0.000336782805707 0.000170595533499
6 7 721 0.0220745820832 0.0111817617866
7 7 23334 0.714408180761 0.361879652605
8 7 38 0.00116343151062 0.000589330024814
9 7 0 0.0 0.0
10 7 12 0.000367399424408 0.000186104218362
11 7 6 0.000183699712204 9.30521091811e-05
12 7 3 9.18498561019e-05 4.65260545906e-05
13 7 2958 0.0905639581165 0.0458746898263
14 7 1547 0.0473639091299 0.0239919354839
15 7 3197 0.0978813299859 0.0495812655087
16 7 24 0.000734798848815 0.000372208436725
17 7 335 0.0102565672647 0.00519540942928
1 8 1 4.21460783074e-05 3.64684001313e-05
2 8 284 0.0119694862393 0.0103570256373
3 8 125 0.00526825978843 0.00455855001641
4 8 1 4.21460783074e-05 3.64684001313e-05
5 8 12 0.000505752939689 0.000437620801575
6 8 12 0.000505752939689 0.000437620801575
7 8 2 8.42921566148e-05 7.29368002626e-05
8 8 22994 0.969106924601 0.838554392619
9 8 51 0.00214944999368 0.0018598884067
10 8 8 0.000337168626459 0.00029174720105
11 8 0 0.0 0.0
12 8 1 4.21460783074e-05 3.64684001313e-05
13 8 76 0.00320310195136 0.00277159840998
14 8 10 0.000421460783074 0.000364684001313
15 8 0 0.0 0.0
16 8 57 0.00240232646352 0.00207869880748
17 8 93 0.00391958528259 0.00339156121221
1 9 7 0.000855850348453 0.000740584003386
2 9 16 0.00195622936789 0.00169276343631
3 9 19 0.00232302237437 0.00201015658062
4 9 22 0.00268981538085 0.00232754972493
5 9 5 0.000611321677467 0.000528988573847
6 9 10 0.00122264335493 0.00105797714769
7 9 7 0.000855850348453 0.000740584003386
8 9 4 0.000489057341973 0.000423190859077
9 9 7706 0.942168969312 0.815277190013
10 9 50 0.00611321677467 0.00528988573847
11 9 2 0.000244528670987 0.000211595429539
12 9 6 0.00073358601296 0.000634786288616
13 9 21 0.00256755104536 0.00222175201016
14 9 24 0.00293434405184 0.00253914515446
15 9 0 0.0 0.0
16 9 241 0.0294657048539 0.0254972492594
17 9 39 0.00476830908424 0.00412611087601
1 10 147 0.00131169190409 0.00117091355153
2 10 184 0.00164184564866 0.00146563328899
3 10 1099 0.00980645852109 0.00875397274241
4 10 50 0.000446153708876 0.000398269915487
5 10 43 0.000383692189633 0.000342512127319
6 10 49 0.000437230634698 0.000390304517177
7 10 129 0.0011510765689 0.00102753638196
8 10 106 0.000945845862817 0.000844332220833
9 10 261 0.00232892236033 0.00207896895884
10 10 105200 0.938707403475 0.837959902185
11 10 36 0.000321230670391 0.000286754339151
12 10 887 0.00791476679546 0.00706530830074
13 10 527 0.00470246009155 0.00419776490923
14 10 202 0.00180246098386 0.00160901045857
15 10 87 0.000776307453444 0.000692989652948
16 10 802 0.00715630549037 0.00638824944441
17 10 2260 0.0201661476412 0.01800180018
1 11 3 0.00016602102933 0.000145737187272
2 11 1 5.53403431101e-05 4.85790624241e-05
3 11 235 0.0130049806309 0.0114160796697
4 11 17 0.000940785832872 0.00082584406121
5 11 0 0.0 0.0
6 11 8 0.000442722744881 0.000388632499393
7 11 0 0.0 0.0
8 11 32 0.00177089097952 0.00155452999757
9 11 42 0.00232429441063 0.00204032062181
10 11 1742 0.0964028776978 0.0846247267428
11 11 15573 0.861815163254 0.75652173913
12 11 1 5.53403431101e-05 4.85790624241e-05
13 11 99 0.0054786939679 0.00480932717999
14 11 44 0.00243497509685 0.00213747874666
15 11 10 0.000553403431101 0.000485790624241
16 11 88 0.00486995019369 0.00427495749332
17 11 175 0.00968456004427 0.00850133592422
1 12 1 6.23635796695e-05 4.95761241386e-05
2 12 1 6.23635796695e-05 4.95761241386e-05
3 12 156 0.00972871842844 0.00773387536562
4 12 5 0.000311817898347 0.000247880620693
5 12 46 0.0028687246648 0.00228050171038
6 12 0 0.0 0.0
7 12 7 0.000436545057686 0.00034703286897
8 12 0 0.0 0.0
9 12 0 0.0 0.0
10 12 48 0.00299345182413 0.00237965395865
11 12 2 0.000124727159339 9.91522482772e-05
12 12 15396 0.960149672591 0.763274007238
13 12 31 0.00193327096975 0.0015368598483
14 12 28 0.00174618023075 0.00138813147588
15 12 7 0.000436545057686 0.00034703286897
16 12 90 0.00561272217025 0.00446185117248
17 12 217 0.0135328967883 0.0107580189381
1 13 3387 0.00376931817297 0.00420212376601
2 13 2290 0.00254849088163 0.00284111704286
3 13 15526 0.0172785456019 0.0192625254181
4 13 4593 0.00511144917875 0.00569836269775
5 13 2144 0.00238601067695 0.00265998032309
6 13 15059 0.0167588315225 0.0186831360473
7 13 30219 0.0336300637345 0.0374915790035
8 13 218 0.000242607428907 0.00027046441718
9 13 246 0.000273768016106 0.000305202966176
10 13 2761 0.00307265647345 0.00342546906346
11 13 422 0.000469634564214 0.000523559559863
12 13 1177 0.00130985754047 0.00146025972028
13 13 761106 0.847018210025 0.944275645424
14 13 18930 0.0210667827028 0.023485740446
15 13 15114 0.0168200398188 0.0187513724829
16 13 5513 0.00613529704386 0.00683977216475
17 13 19866 0.0221084366177 0.0246470005124
1 14 340 0.00138688900401 0.00131776816582
2 14 162 0.000660811819558 0.000627877773127
3 14 2133 0.00870068895751 0.00826705734617
4 14 751 0.00306339306474 0.00291071733098
5 14 173 0.000705681757923 0.00067051144908
6 14 119 0.000485411151403 0.000461218858038
7 14 4343 0.0177154674836 0.016832550424
8 14 333 0.00135833540687 0.00129063764476
9 14 10 4.07908530591e-05 3.87578872301e-05
10 14 141 0.000575151028133 0.000546486209944
11 14 147 0.000599625539969 0.000569740942282
12 14 37 0.000150926156319 0.000143404182751
13 14 4152 0.0169363621901 0.0160922747779
14 14 229470 0.936027705147 0.889377238268
15 14 676 0.0027574616668 0.00262003317675
16 14 323 0.00131754455381 0.00125187975753
17 14 1843 0.00751775421879 0.0071430786165
1 15 0 0.0 0.0
2 15 7 0.000235357407034 0.00016400356122
3 15 89 0.002992401318 0.00208518813551
4 15 14 0.000470714814068 0.00032800712244
5 15 51 0.00171474682267 0.00119488308889
6 15 4398 0.147871696591 0.103041094607
7 15 3260 0.109609306704 0.0763788013683
8 15 13 0.000437092327349 0.000304578042266
9 15 1 3.36224867191e-05 2.34290801743e-05
10 15 20 0.000672449734382 0.000468581603486
11 15 0 0.0 0.0
12 15 2 6.72449734382e-05 4.68581603486e-05
13 15 1025 0.0344630488871 0.0240148071787
14 15 85 0.00285791137112 0.00199147181482
15 15 20709 0.696288077466 0.48519282133
16 15 28 0.000941429628135 0.000656014244881
17 15 40 0.00134489946876 0.000937163206972
1 16 30 0.000448692062637 0.000411528278852
2 16 2277 0.0340557275542 0.0312349963648
3 16 509 0.00761280866275 0.00698226313118
4 16 73 0.00109181735242 0.00100138547854
5 16 74 0.00110677375451 0.00101510308783
6 16 611 0.00913836167572 0.00838145927928
7 16 113 0.00169007343593 0.00155008985034
8 16 314 0.0046963102556 0.00430732931865
9 16 74 0.00110677375451 0.00101510308783
10 16 325 0.00486083067857 0.00445822302089
11 16 12 0.000179476825055 0.000164611311541
12 16 183 0.00273702158209 0.00251032250099
13 16 1096 0.0163922166884 0.0150344997874
14 16 217 0.00324553925308 0.00297672121703
15 16 107 0.00160033502341 0.00146778419457
16 16 60587 0.9061635333 0.831108794359
17 16 259 0.00387370814077 0.00355286080742
1 17 11188 0.0114523664266 0.0121693749001
2 17 2750 0.00281498102191 0.00299122103818
3 17 10691 0.0109436225837 0.0116287796797
4 17 6623 0.00677949793022 0.00720394797668
5 17 2304 0.00235844228163 0.00250609937163
6 17 928 0.000949928141212 0.00100940113579
7 17 1450 0.00148426272064 0.00157718927468
8 17 2165 0.00221615778634 0.00235490674461
9 17 429 0.000439137039418 0.000466630481956
10 17 11919 0.0122006395637 0.0129644958379
11 17 3309 0.00338718989145 0.00359925469649
12 17 1424 0.00145764835462 0.00154890863941
13 17 26932 0.0275683886844 0.0292943872728
14 17 4677 0.00478751499617 0.00508725119839
15 17 1611 0.00164906706411 0.00175231167
16 17 2291 0.00234513509862 0.00249195905399
17 17 886225 0.907166020415 0.963961768932


==> images/confmat/formatted_lstmcm2017.csv <==
1 1 65854 0.970725235849 0.703545826523
2 1 20 0.000294811320755 0.00021366836533
3 1 374 0.00551297169811 0.00399559843167
4 1 19 0.000280070754717 0.000202984947064
5 1 0 0.0 0.0
6 1 3 4.42216981132e-05 3.20502547995e-05
7 1 6 8.84433962264e-05 6.41005095991e-05
8 1 4 5.89622641509e-05 4.2733673066e-05
9 1 507 0.00747346698113 0.00541649306112
10 1 264 0.00389150943396 0.00282042242236
11 1 43 0.000633844339623 0.00045938698546
12 1 4 5.89622641509e-05 4.2733673066e-05
13 1 240 0.00353773584906 0.00256402038396
14 1 20 0.000294811320755 0.00021366836533
15 1 1 1.47405660377e-05 1.06834182665e-05
16 1 38 0.000560141509434 0.000405969894127
17 1 443 0.00653007075472 0.00473275429206
1 2 26 0.000586325094714 0.000683832618816
2 2 24440 0.551145589031 0.642802661687
3 2 2538 0.0572343496302 0.0667525840983
4 2 69 0.00155601659751 0.00181478656532
5 2 28 0.000631427025077 0.000736435127956
6 2 1141 0.0257306512719 0.0300097314642
7 2 420 0.00947140537615 0.0110465269193
8 2 1381 0.0311428829154 0.036322032561
9 2 601 0.013553130074 0.0158070539965
10 2 216 0.00487100847916 0.00568107098709
11 2 8 0.00018040772145 0.000210410036559
12 2 1 2.25509651813e-05 2.63012545698e-05
13 2 2629 0.0592864874617 0.0691459982641
14 2 97 0.00218744362259 0.00255122169327
15 2 26 0.000586325094714 0.000683832618816
16 2 10380 0.234079018582 0.273007022435
17 2 343 0.00773498105719 0.00902133031746
1 3 5684 0.0197192675701 0.0234849830804
2 3 1534 0.00532184314787 0.00633813582782
3 3 216166 0.74993581871 0.893148285109
4 3 1915 0.00664363078759 0.00791234035872
5 3 6177 0.0214296122062 0.0255219458986
6 3 1088 0.00377455367984 0.00449536621947
7 3 1317 0.00456901396724 0.00544154164618
8 3 1040 0.00360802925279 0.0042970412392
9 3 838 0.00290723895561 0.00346242361389
10 3 28699 0.0995642610825 0.11857767935
11 3 6033 0.0209300389251 0.0249269709578
12 3 647 0.0022446105063 0.00267325546323
13 3 4992 0.0173185404134 0.0206257979482
14 3 2062 0.00715361184544 0.0085197106108
15 3 730 0.00253255899475 0.00301619240829
16 3 1222 0.00423943437203 0.00504902345606
17 3 8102 0.0281079355828 0.0334756039615
1 4 41 0.000377740925005 0.000360782105208
2 4 38 0.000350101345126 0.000334383414583
3 4 344 0.00316933849272 0.00302704985833
4 4 106735 0.983370186107 0.939221414618
5 4 33 0.000304035378662 0.000290385596874
6 4 60 0.000552791597568 0.000527973812499
7 4 25 0.00023032983232 0.000219989088541
8 4 41 0.000377740925005 0.000360782105208
9 4 4 3.68527731712e-05 3.51982541666e-05
10 4 90 0.000829187396352 0.000791960718748
11 4 5 4.6065966464e-05 4.39978177082e-05
12 4 0 0.0 0.0
13 4 525 0.00483692647872 0.00461977085937
14 4 242 0.00222959277686 0.00212949437708
15 4 2 1.84263865856e-05 1.75991270833e-05
16 4 43 0.00039616731159 0.000378381232291
17 4 312 0.00287451630735 0.00274546382499
1 5 2 5.84385226741e-05 3.77886105128e-05
2 5 80 0.00233754090697 0.00151154442051
3 5 34 0.00099345488546 0.000642406378717
4 5 37 0.00108111266947 0.000699089294487
5 5 33644 0.983052828424 0.635680006046
6 5 5 0.000146096306685 9.4471526282e-05
7 5 10 0.000292192613371 0.000188943052564
8 5 26 0.000759700794764 0.000491251936666
9 5 0 0.0 0.0
10 5 1 2.92192613371e-05 1.88943052564e-05
11 5 0 0.0 0.0
12 5 5 0.000146096306685 9.4471526282e-05
13 5 70 0.0020453482936 0.00132260136795
14 5 77 0.00224988312295 0.00145486150474
15 5 0 0.0 0.0
16 5 2 5.84385226741e-05 3.77886105128e-05
17 5 231 0.00674964936886 0.00436458451423
1 6 8 0.000514767389486 0.000258014577824
2 6 0 0.0 0.0
3 6 283 0.0182098964031 0.00912726569051
4 6 8 0.000514767389486 0.000258014577824
5 6 2 0.000128691847371 6.45036444559e-05
6 6 9824 0.632134354289 0.316841901567
7 6 1392 0.0895695257705 0.0448945365413
8 6 19 0.00122257255003 0.000612784622331
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
13 6 3483 0.224116852197 0.11233309682
14 6 279 0.0179525127083 0.0089982584016
15 6 217 0.0139630654398 0.00699864542347
16 6 21 0.0013512643974 0.000677288266787
17 6 5 0.000321729618429 0.00016125911114
1 7 5 0.000131402591259 7.77242344163e-05
2 7 33 0.00086725710231 0.000512979947148
3 7 498 0.0130876980894 0.00774133374786
4 7 54 0.0014191479856 0.000839421731696
5 7 48 0.00126146487609 0.000746152650396
6 7 567 0.0149010538488 0.00881392818281
7 7 24869 0.653570208405 0.38658479714
8 7 17 0.000446768810281 0.000264262397015
9 7 0 0.0 0.0
10 7 45 0.00118262332133 0.000699518109747
11 7 0 0.0 0.0
12 7 6 0.000157683109511 9.32690812995e-05
13 7 2214 0.0581850674095 0.0344162909995
14 7 5348 0.140548211611 0.0831338411317
15 7 3747 0.0984731018896 0.0582465412716
16 7 20 0.000525610365036 0.000310896937665
17 7 580 0.0152427005861 0.00901601119229
1 8 69 0.00247444862829 0.00246331798222
2 8 2758 0.0989062219831 0.0984613187676
3 8 702 0.0251748251748 0.0250615829496
4 8 10 0.000358615743231 0.000357002606119
5 8 4 0.000143446297292 0.000142801042448
6 8 47 0.00168549399319 0.00167791224876
7 8 151 0.00541509772279 0.0053907393524
8 8 21515 0.771561771562 0.768091107065
9 8 365 0.0130894746279 0.0130305951233
10 8 496 0.0177873408643 0.0177073292635
11 8 7 0.000251031020262 0.000249901824283
12 8 2 7.17231486462e-05 7.14005212238e-05
13 8 643 0.0230589922898 0.0229552675735
14 8 30 0.00107584722969 0.00107100781836
15 8 0 0.0 0.0
16 8 1011 0.0362560516407 0.0360929634786
17 8 75 0.00268961807423 0.00267751954589
1 9 46 0.0130793289736 0.00745663802885
2 9 17 0.00483366505544 0.00275571405414
3 9 10 0.00284333238556 0.00162100826714
4 9 5 0.00142166619278 0.000810504133571
5 9 13 0.00369633210122 0.00210731074728
6 9 0 0.0 0.0
7 9 0 0.0 0.0
8 9 10 0.00284333238556 0.00162100826714
9 9 3159 0.898208700597 0.51207651159
10 9 161 0.0457776514074 0.026098233101
11 9 0 0.0 0.0
12 9 10 0.00284333238556 0.00162100826714
13 9 13 0.00369633210122 0.00210731074728
14 9 0 0.0 0.0
15 9 1 0.000284333238556 0.000162100826714
16 9 59 0.0167756610748 0.00956394877614
17 9 13 0.00369633210122 0.00210731074728
1 10 2719 0.0286726634257 0.0193700978122
2 10 130 0.00137088865221 0.000926117217944
3 10 857 0.00903731980723 0.00610524965983
4 10 16 0.000168724757195 0.000113983657593
5 10 22 0.000231996541142 0.000156727529191
6 10 4 4.21811892986e-05 2.84959143983e-05
7 10 63 0.000664353731453 0.000448810651773
8 10 70 0.000738170812726 0.00049867850197
9 10 141 0.00148688692278 0.00100448098254
10 10 87845 0.926351643485 0.625805900079
11 10 421 0.00443957017368 0.00299919499042
12 10 116 0.00122325448966 0.00082638151755
13 10 177 0.00186651762646 0.00126094421212
14 10 19 0.000200360649169 0.000135355593392
15 10 20 0.000210905946493 0.000142479571991
16 10 434 0.0045766590389 0.00309180671221
17 10 1775 0.0187179027513 0.0126450620142
1 11 191 0.00890069434736 0.00737081773627
2 11 2 9.32009879305e-05 7.71813375526e-05
3 11 200 0.00932009879305 0.00771813375526
4 11 7 0.000326203457757 0.000270134681434
5 11 1 4.66004939652e-05 3.85906687763e-05
6 11 2 9.32009879305e-05 7.71813375526e-05
7 11 7 0.000326203457757 0.000270134681434
8 11 15 0.000699007409479 0.000578860031644
9 11 1 4.66004939652e-05 3.85906687763e-05
10 11 4923 0.229414231791 0.189981862386
11 11 15941 0.7428584743 0.615173850963
12 11 0 0.0 0.0
13 11 55 0.00256302716809 0.0021224867827
14 11 15 0.000699007409479 0.000578860031644
15 11 0 0.0 0.0
16 11 2 9.32009879305e-05 7.71813375526e-05
17 11 97 0.00452024791463 0.0037432948713
1 12 376 0.0161324923843 0.0193196999281
2 12 24 0.00102973355644 0.00123317233583
3 12 201 0.0086240185352 0.0103278183126
4 12 1 4.29055648518e-05 5.13821806597e-05
5 12 944 0.0405028532201 0.0485047785428
6 12 2 8.58111297035e-05 0.000102764361319
7 12 39 0.00167331702922 0.00200390504573
8 12 8 0.000343244518814 0.000411057445278
9 12 0 0.0 0.0
10 12 1979 0.0849101128416 0.101685335526
11 12 107 0.00459089543914 0.00549789333059
12 12 17589 0.754665980178 0.903761175624
13 12 29 0.0012442613807 0.00149008323913
14 12 43 0.00184493928863 0.00220943376837
15 12 12 0.000514866778221 0.000616586167917
16 12 149 0.00639292916291 0.0076559449183
17 12 1804 0.0774016389926 0.0926934539102
1 13 5691 0.00658291218967 0.00726638031859
2 13 4055 0.00469051290267 0.00517750346018
3 13 8466 0.00979281929322 0.0108095546964
4 13 2568 0.00297046538448 0.00327887272152
5 13 2931 0.00339035593532 0.00374235823472
6 13 16503 0.0190894042991 0.0210713537863
7 13 28119 0.0325259019261 0.0359028902088
8 13 557 0.000644294867272 0.000711188514752
9 13 43 4.97391010641e-05 5.4903242611e-05
10 13 3819 0.00441752620846 0.00487617403562
11 13 618 0.000714854987386 0.000789074510084
12 13 38 4.39554846613e-05 4.8519144633e-05
13 13 750875 0.86855459329 0.95873191385
14 13 13397 0.0154966217897 0.0171055521223
15 13 4454 0.00515204549161 0.00568695447883
16 13 3116 0.00360434974222 0.00397856985991
17 13 19261 0.0222796471069 0.024592822231
1 14 141 0.000579100627975 0.00055359680877
2 14 219 0.000899454166855 0.000859841851919
3 14 1717 0.00705188495201 0.00674131716778
4 14 1112 0.00456709147736 0.00436595497413
5 14 508 0.00208640509937 0.00199451899897
6 14 75 0.000308032248923 0.000294466387643
7 14 1403 0.00576225660318 0.00550848455818
8 14 135 0.000554458048061 0.000530039497758
9 14 21 8.62490296984e-05 8.24505885402e-05
10 14 349 0.00143337673165 0.00137025025717
11 14 100 0.000410709665231 0.000392621850191
12 14 42 0.000172498059397 0.00016490117708
13 14 3625 0.0148882253646 0.0142325420694
14 14 229476 0.942480111384 0.900972916945
15 14 1276 0.00524065532834 0.00500985480844
16 14 505 0.00207408380941 0.00198274034347
17 14 2777 0.0114054074035 0.0109031087798
1 15 2 7.69645193566e-05 6.65778961385e-05
2 15 1 3.84822596783e-05 3.32889480692e-05
3 15 207 0.00796582775341 0.00689081225033
4 15 57 0.00219348880166 0.00189747003995
5 15 43 0.00165473716617 0.00143142476698
6 15 471 0.0181251443085 0.0156790945406
7 15 4985 0.191834064496 0.165945406125
8 15 24 0.000923574232279 0.000798934753662
9 15 0 0.0 0.0
10 15 70 0.00269375817748 0.00233022636485
11 15 0 0.0 0.0
12 15 7 0.000269375817748 0.000233022636485
13 15 639 0.0245901639344 0.0212716378162
14 15 450 0.0173170168552 0.0149800266312
15 15 18969 0.729969983837 0.631458055925
16 15 17 0.000654198414531 0.000565912117177
17 15 44 0.00169321942584 0.00146471371505
1 16 217 0.00245992699571 0.00238955204158
2 16 3153 0.035742625887 0.0347200810466
3 16 2161 0.0244972453352 0.0237964145708
4 16 124 0.00140567256898 0.00136545830947
5 16 362 0.00410365701589 0.00398625732282
6 16 1021 0.0115741265559 0.011243007532
7 16 765 0.00867209286508 0.00842399682861
8 16 470 0.0053279524792 0.00517552746333
9 16 373 0.00422835377604 0.00410738668898
10 16 1031 0.0116874872469 0.0113531251376
11 16 30 0.00034008207314 0.000330352816808
12 16 194 0.00219919740631 0.00213628154869
13 16 3465 0.0392794794477 0.0381557503414
14 16 1289 0.0146121930759 0.0141941593622
15 16 280 0.00317409934931 0.00308329295688
16 16 72895 0.826342757385 0.802702286041
17 16 384 0.0043530505362 0.00422851605515
1 17 12531 0.0139179671838 0.0143032433697
2 17 1517 0.00168490593071 0.00173154737785
3 17 7269 0.00807355386312 0.00829704541174
4 17 905 0.00100516800745 0.00103299299733
5 17 8166 0.00906983640752 0.00932090697927
6 17 193 0.000214361796063 0.000220295744183
7 17 759 0.000843008306797 0.00086634440329
8 17 2679 0.00297551943862 0.00305788755786
9 17 116 0.000128839214214 0.000132405732255
10 17 10383 0.011532220355 0.0118514544656
11 17 2600 0.00288777549101 0.00296771468848
12 17 801 0.000889656987806 0.000914284409796
13 17 9522 0.0105759223944 0.0108686843322
14 17 1854 0.00205920606166 0.00211620885863
15 17 305 0.000338758278753 0.000348135761533
16 17 898 0.000997393227278 0.00102500299625
17 17 839849 0.932805907056 0.958627774385


==> images/confmat/grucm2016.csv <==
sugar beet, summer oat, meadow, rape, hop, winter spelt, winter triticale, beans, peas, potatoe, soybeans, asparagus, winter wheat, winter barley, winter rye, summer barley, maize
46115, 69, 292, 135, 180, 3, 0, 32, 1, 179, 13, 116, 3557, 443, 16, 78, 8178
44, 24180, 1386, 104, 51, 33, 6, 780, 151, 231, 0, 7, 2428, 160, 6, 3955, 2152
507, 240, 199716, 935, 377, 1056, 706, 184, 39, 1814, 63, 727, 14391, 1038, 81, 528, 10618
64, 2, 605, 112160, 20, 28, 35, 2, 1, 60, 8, 5, 5123, 381, 4, 46, 6029
2, 78, 1075, 202, 44563, 4, 14, 27, 0, 195, 0, 84, 2025, 403, 14, 67, 2189
14, 51, 822, 30, 0, 30410, 142, 6, 0, 81, 0, 2, 4021, 78, 164, 634, 1058
4, 102, 1080, 351, 87, 5991, 35910, 5, 0, 196, 0, 15, 13934, 2445, 2265, 247, 1848
14, 110, 307, 36, 10, 33, 216, 23871, 87, 373, 3, 3, 368, 179, 3, 65, 1743
138, 825, 245, 40, 7, 2, 3, 370, 6678, 281, 7, 5, 357, 7, 0, 162, 325
317, 50, 844, 107, 66, 29, 38, 5, 5, 110681, 100, 94, 2652, 94, 13, 273, 10175
75, 25, 875, 14, 3, 23, 9, 11, 3, 879, 16389, 91, 493, 192, 21, 35, 1447
4, 4, 292, 38, 77, 1, 5, 0, 0, 726, 0, 15892, 1070, 52, 61, 44, 1905
127, 522, 3794, 1237, 88, 12289, 7358, 105, 24, 860, 37, 60, 750394, 3792, 369, 1558, 23407
64, 34, 1774, 1026, 44, 444, 3146, 18, 9, 341, 29, 22, 19631, 225182, 330, 415, 5503
0, 15, 1178, 532, 12, 4777, 3997, 0, 0, 142, 0, 17, 9370, 445, 20073, 197, 1927
68, 1119, 597, 53, 43, 5, 9, 250, 132, 1528, 18, 30, 5572, 306, 19, 60793, 2357
1200, 667, 5078, 615, 590, 27, 130, 167, 37, 3181, 111, 655, 19935, 1448, 21, 357, 885138


==> images/confmat/grucm2017.csv <==
sugar beet, summer oat, meadow, rape, hop, winter spelt, winter triticale, beans, peas, potatoe, soybeans, asparagus, winter wheat, winter barley, winter rye, summer barley, maize
73480, 21, 658, 53, 6, 0, 6, 0, 28, 634, 323, 435, 2855, 109, 2, 287, 14706
210, 23861, 732, 73, 143, 1, 50, 569, 73, 136, 9, 66, 3751, 248, 2, 6467, 1630
1417, 1958, 205731, 760, 251, 179, 1716, 231, 667, 854, 378, 259, 9309, 2965, 126, 4929, 10297
41, 7, 753, 108983, 7, 10, 176, 3, 2, 4, 16, 0, 1858, 754, 23, 97, 908
6, 141, 3199, 127, 39536, 1, 345, 14, 63, 7, 1, 503, 2658, 1732, 27, 984, 3582
4, 632, 376, 42, 1, 14468, 2831, 5, 1, 1, 17, 6, 11419, 191, 389, 359, 264
11, 302, 739, 69, 34, 1184, 36790, 136, 54, 24, 8, 11, 15609, 4708, 2820, 470, 1361
620, 2309, 1082, 65, 37, 5, 61, 17711, 15, 931, 23, 43, 658, 108, 34, 1139, 3170
1570, 622, 93, 42, 2, 0, 0, 72, 2558, 35, 3, 78, 57, 25, 0, 881, 131
3422, 280, 9216, 141, 203, 11, 305, 100, 439, 103567, 5047, 688, 3608, 340, 67, 1314, 11623
211, 12, 1447, 12, 6, 0, 1, 0, 12, 665, 20700, 166, 610, 135, 0, 36, 1900
17, 35, 412, 1122, 128, 0, 78, 0, 75, 189, 23, 15076, 57, 148, 20, 409, 1673
305, 2195, 2193, 768, 79, 3306, 7207, 167, 28, 269, 149, 52, 743788, 3891, 1610, 3505, 13684
62, 28, 790, 605, 61, 8, 3490, 24, 5, 24, 13, 11, 8873, 234923, 466, 966, 4349
8, 55, 391, 18, 6, 42, 5620, 1, 1, 10, 0, 11, 3505, 1200, 18601, 151, 420
53, 4572, 522, 81, 15, 0, 34, 13, 46, 427, 31, 34, 3146, 441, 37, 80341, 1019
965, 386, 5152, 320, 2215, 4, 244, 39, 131, 1011, 537, 1040, 13452, 1984, 12, 733, 847870


==> images/confmat/lstmcm2016.csv <==
sugar beet, summer oat, meadow, rape, hop, winter spelt, winter triticale, beans, peas, potatoe, soybeans, asparagus, winter wheat, winter barley, winter rye, summer barley, maize
43568, 3, 504, 31, 197, 0, 0, 1, 7, 147, 3, 1, 3387, 340, 0, 30, 11188
48, 26579, 934, 55, 48, 2, 36, 284, 16, 184, 1, 1, 2290, 162, 7, 2277, 2750
333, 162, 201146, 302, 164, 138, 193, 125, 19, 1099, 235, 156, 15526, 2133, 89, 509, 10691
13, 30, 442, 111660, 19, 13, 247, 1, 22, 50, 17, 5, 4593, 751, 14, 73, 6623
1, 15, 2050, 113, 43899, 1, 11, 12, 5, 43, 0, 46, 2144, 173, 51, 74, 2304
16, 17, 522, 50, 0, 14993, 721, 12, 10, 49, 8, 0, 15059, 119, 4398, 611, 928
4, 75, 1052, 66, 54, 365, 23334, 2, 7, 129, 0, 7, 30219, 4343, 3260, 113, 1450
12, 384, 791, 15, 2, 0, 38, 22994, 4, 106, 32, 0, 218, 333, 13, 314, 2165
114, 261, 224, 14, 19, 0, 0, 51, 7706, 261, 42, 0, 246, 10, 1, 74, 429
374, 57, 2753, 112, 21, 0, 12, 8, 50, 105200, 1742, 48, 2761, 141, 20, 325, 11919
29, 28, 1016, 3, 0, 0, 6, 0, 2, 36, 15573, 2, 422, 147, 0, 12, 3309
59, 5, 959, 2, 28, 1, 3, 1, 6, 887, 1, 15396, 1177, 37, 2, 183, 1424
88, 556, 4331, 814, 71, 2138, 2958, 76, 21, 527, 99, 31, 761106, 4152, 1025, 1096, 26932
45, 49, 2219, 364, 96, 5, 1547, 10, 24, 202, 44, 28, 18930, 229470, 85, 217, 4677
0, 12, 641, 106, 2, 403, 3197, 0, 0, 87, 10, 7, 15114, 676, 20709, 107, 1611
91, 1876, 794, 33, 60, 1, 24, 57, 241, 802, 88, 90, 5513, 323, 28, 60587, 2291
173, 579, 5847, 444, 960, 2, 335, 93, 39, 2260, 175, 217, 19866, 1843, 40, 259, 886225


==> images/confmat/lstmcm2017.csv <==
sugar beet, summer oat, meadow, rape, hop, winter spelt, winter triticale, beans, peas, potatoe, soybeans, asparagus, winter wheat, winter barley, winter rye, summer barley, maize
65854, 26, 5684, 41, 2, 8, 5, 69, 46, 2719, 191, 376, 5691, 141, 2, 217, 12531
20, 24440, 1534, 38, 80, 0, 33, 2758, 17, 130, 2, 24, 4055, 219, 1, 3153, 1517
374, 2538, 216166, 344, 34, 283, 498, 702, 10, 857, 200, 201, 8466, 1717, 207, 2161, 7269
19, 69, 1915, 106735, 37, 8, 54, 10, 5, 16, 7, 1, 2568, 1112, 57, 124, 905
0, 28, 6177, 33, 33644, 2, 48, 4, 13, 22, 1, 944, 2931, 508, 43, 362, 8166
3, 1141, 1088, 60, 5, 9824, 567, 47, 0, 4, 2, 2, 16503, 75, 471, 1021, 193
6, 420, 1317, 25, 10, 1392, 24869, 151, 0, 63, 7, 39, 28119, 1403, 4985, 765, 759
4, 1381, 1040, 41, 26, 19, 17, 21515, 10, 70, 15, 8, 557, 135, 24, 470, 2679
507, 601, 838, 4, 0, 0, 0, 365, 3159, 141, 1, 0, 43, 21, 0, 373, 116
264, 216, 28699, 90, 1, 0, 45, 496, 161, 87845, 4923, 1979, 3819, 349, 70, 1031, 10383
43, 8, 6033, 5, 0, 0, 0, 7, 0, 421, 15941, 107, 618, 100, 0, 30, 2600
4, 1, 647, 0, 5, 0, 6, 2, 10, 116, 0, 17589, 38, 42, 7, 194, 801
240, 2629, 4992, 525, 70, 3483, 2214, 643, 13, 177, 55, 29, 750875, 3625, 639, 3465, 9522
20, 97, 2062, 242, 77, 279, 5348, 30, 0, 19, 15, 43, 13397, 229476, 450, 1289, 1854
1, 26, 730, 2, 0, 217, 3747, 0, 1, 20, 0, 12, 4454, 1276, 18969, 280, 305
38, 10380, 1222, 43, 2, 21, 20, 1011, 59, 434, 2, 149, 3116, 505, 17, 72895, 898
443, 343, 8102, 312, 231, 5, 580, 75, 13, 1775, 97, 1804, 19261, 2777, 44, 384, 839849


==> images/confmat/test.csv <==
1 1 65854 0.970725235849 0.703545826523
2 1 20 0.000294811320755 0.00021366836533
3 1 374 0.00551297169811 0.00399559843167
4 1 19 0.000280070754717 0.000202984947064
5 1 0 0.0 0.0
6 1 3 4.42216981132e-05 3.20502547995e-05
7 1 6 8.84433962264e-05 6.41005095991e-05
8 1 4 5.89622641509e-05 4.2733673066e-05
9 1 507 0.00747346698113 0.00541649306112
10 1 264 0.00389150943396 0.00282042242236
11 1 43 0.000633844339623 0.00045938698546
12 1 4 5.89622641509e-05 4.2733673066e-05
13 1 240 0.00353773584906 0.00256402038396
14 1 20 0.000294811320755 0.00021366836533
15 1 1 1.47405660377e-05 1.06834182665e-05
16 1 38 0.000560141509434 0.000405969894127
17 1 443 0.00653007075472 0.00473275429206
1 2 26 0.000586325094714 0.000683832618816
2 2 24440 0.551145589031 0.642802661687
3 2 2538 0.0572343496302 0.0667525840983
4 2 69 0.00155601659751 0.00181478656532
5 2 28 0.000631427025077 0.000736435127956
6 2 1141 0.0257306512719 0.0300097314642
7 2 420 0.00947140537615 0.0110465269193
8 2 1381 0.0311428829154 0.036322032561
9 2 601 0.013553130074 0.0158070539965
10 2 216 0.00487100847916 0.00568107098709
11 2 8 0.00018040772145 0.000210410036559
12 2 1 2.25509651813e-05 2.63012545698e-05
13 2 2629 0.0592864874617 0.0691459982641
14 2 97 0.00218744362259 0.00255122169327
15 2 26 0.000586325094714 0.000683832618816
16 2 10380 0.234079018582 0.273007022435
17 2 343 0.00773498105719 0.00902133031746
1 3 5684 0.0197192675701 0.0234849830804
2 3 1534 0.00532184314787 0.00633813582782
3 3 216166 0.74993581871 0.893148285109
4 3 1915 0.00664363078759 0.00791234035872
5 3 6177 0.0214296122062 0.0255219458986
6 3 1088 0.00377455367984 0.00449536621947
7 3 1317 0.00456901396724 0.00544154164618
8 3 1040 0.00360802925279 0.0042970412392
9 3 838 0.00290723895561 0.00346242361389
10 3 28699 0.0995642610825 0.11857767935
11 3 6033 0.0209300389251 0.0249269709578
12 3 647 0.0022446105063 0.00267325546323
13 3 4992 0.0173185404134 0.0206257979482
14 3 2062 0.00715361184544 0.0085197106108
15 3 730 0.00253255899475 0.00301619240829
16 3 1222 0.00423943437203 0.00504902345606
17 3 8102 0.0281079355828 0.0334756039615
1 4 41 0.000377740925005 0.000360782105208
2 4 38 0.000350101345126 0.000334383414583
3 4 344 0.00316933849272 0.00302704985833
4 4 106735 0.983370186107 0.939221414618
5 4 33 0.000304035378662 0.000290385596874
6 4 60 0.000552791597568 0.000527973812499
7 4 25 0.00023032983232 0.000219989088541
8 4 41 0.000377740925005 0.000360782105208
9 4 4 3.68527731712e-05 3.51982541666e-05
10 4 90 0.000829187396352 0.000791960718748
11 4 5 4.6065966464e-05 4.39978177082e-05
12 4 0 0.0 0.0
13 4 525 0.00483692647872 0.00461977085937
14 4 242 0.00222959277686 0.00212949437708
15 4 2 1.84263865856e-05 1.75991270833e-05
16 4 43 0.00039616731159 0.000378381232291
17 4 312 0.00287451630735 0.00274546382499
1 5 2 5.84385226741e-05 3.77886105128e-05
2 5 80 0.00233754090697 0.00151154442051
3 5 34 0.00099345488546 0.000642406378717
4 5 37 0.00108111266947 0.000699089294487
5 5 33644 0.983052828424 0.635680006046
6 5 5 0.000146096306685 9.4471526282e-05
7 5 10 0.000292192613371 0.000188943052564
8 5 26 0.000759700794764 0.000491251936666
9 5 0 0.0 0.0
10 5 1 2.92192613371e-05 1.88943052564e-05
11 5 0 0.0 0.0
12 5 5 0.000146096306685 9.4471526282e-05
13 5 70 0.0020453482936 0.00132260136795
14 5 77 0.00224988312295 0.00145486150474
15 5 0 0.0 0.0
16 5 2 5.84385226741e-05 3.77886105128e-05
17 5 231 0.00674964936886 0.00436458451423
1 6 8 0.000514767389486 0.000258014577824
2 6 0 0.0 0.0
3 6 283 0.0182098964031 0.00912726569051
4 6 8 0.000514767389486 0.000258014577824
5 6 2 0.000128691847371 6.45036444559e-05
6 6 9824 0.632134354289 0.316841901567
7 6 1392 0.0895695257705 0.0448945365413
8 6 19 0.00122257255003 0.000612784622331
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
13 6 3483 0.224116852197 0.11233309682
14 6 279 0.0179525127083 0.0089982584016
15 6 217 0.0139630654398 0.00699864542347
16 6 21 0.0013512643974 0.000677288266787
17 6 5 0.000321729618429 0.00016125911114
1 7 5 0.000131402591259 7.77242344163e-05
2 7 33 0.00086725710231 0.000512979947148
3 7 498 0.0130876980894 0.00774133374786
4 7 54 0.0014191479856 0.000839421731696
5 7 48 0.00126146487609 0.000746152650396
6 7 567 0.0149010538488 0.00881392818281
7 7 24869 0.653570208405 0.38658479714
8 7 17 0.000446768810281 0.000264262397015
9 7 0 0.0 0.0
10 7 45 0.00118262332133 0.000699518109747
11 7 0 0.0 0.0
12 7 6 0.000157683109511 9.32690812995e-05
13 7 2214 0.0581850674095 0.0344162909995
14 7 5348 0.140548211611 0.0831338411317
15 7 3747 0.0984731018896 0.0582465412716
16 7 20 0.000525610365036 0.000310896937665
17 7 580 0.0152427005861 0.00901601119229
1 8 69 0.00247444862829 0.00246331798222
2 8 2758 0.0989062219831 0.0984613187676
3 8 702 0.0251748251748 0.0250615829496
4 8 10 0.000358615743231 0.000357002606119
5 8 4 0.000143446297292 0.000142801042448
6 8 47 0.00168549399319 0.00167791224876
7 8 151 0.00541509772279 0.0053907393524
8 8 21515 0.771561771562 0.768091107065
9 8 365 0.0130894746279 0.0130305951233
10 8 496 0.0177873408643 0.0177073292635
11 8 7 0.000251031020262 0.000249901824283
12 8 2 7.17231486462e-05 7.14005212238e-05
13 8 643 0.0230589922898 0.0229552675735
14 8 30 0.00107584722969 0.00107100781836
15 8 0 0.0 0.0
16 8 1011 0.0362560516407 0.0360929634786
17 8 75 0.00268961807423 0.00267751954589
1 9 46 0.0130793289736 0.00745663802885
2 9 17 0.00483366505544 0.00275571405414
3 9 10 0.00284333238556 0.00162100826714
4 9 5 0.00142166619278 0.000810504133571
5 9 13 0.00369633210122 0.00210731074728
6 9 0 0.0 0.0
7 9 0 0.0 0.0
8 9 10 0.00284333238556 0.00162100826714
9 9 3159 0.898208700597 0.51207651159
10 9 161 0.0457776514074 0.026098233101
11 9 0 0.0 0.0
12 9 10 0.00284333238556 0.00162100826714
13 9 13 0.00369633210122 0.00210731074728
14 9 0 0.0 0.0
15 9 1 0.000284333238556 0.000162100826714
16 9 59 0.0167756610748 0.00956394877614
17 9 13 0.00369633210122 0.00210731074728
1 10 2719 0.0286726634257 0.0193700978122
2 10 130 0.00137088865221 0.000926117217944
3 10 857 0.00903731980723 0.00610524965983
4 10 16 0.000168724757195 0.000113983657593
5 10 22 0.000231996541142 0.000156727529191
6 10 4 4.21811892986e-05 2.84959143983e-05
7 10 63 0.000664353731453 0.000448810651773
8 10 70 0.000738170812726 0.00049867850197
9 10 141 0.00148688692278 0.00100448098254
10 10 87845 0.926351643485 0.625805900079
11 10 421 0.00443957017368 0.00299919499042
12 10 116 0.00122325448966 0.00082638151755
13 10 177 0.00186651762646 0.00126094421212
14 10 19 0.000200360649169 0.000135355593392
15 10 20 0.000210905946493 0.000142479571991
16 10 434 0.0045766590389 0.00309180671221
17 10 1775 0.0187179027513 0.0126450620142
1 11 191 0.00890069434736 0.00737081773627
2 11 2 9.32009879305e-05 7.71813375526e-05
3 11 200 0.00932009879305 0.00771813375526
4 11 7 0.000326203457757 0.000270134681434
5 11 1 4.66004939652e-05 3.85906687763e-05
6 11 2 9.32009879305e-05 7.71813375526e-05
7 11 7 0.000326203457757 0.000270134681434
8 11 15 0.000699007409479 0.000578860031644
9 11 1 4.66004939652e-05 3.85906687763e-05
10 11 4923 0.229414231791 0.189981862386
11 11 15941 0.7428584743 0.615173850963
12 11 0 0.0 0.0
13 11 55 0.00256302716809 0.0021224867827
14 11 15 0.000699007409479 0.000578860031644
15 11 0 0.0 0.0
16 11 2 9.32009879305e-05 7.71813375526e-05
17 11 97 0.00452024791463 0.0037432948713
1 12 376 0.0161324923843 0.0193196999281
2 12 24 0.00102973355644 0.00123317233583
3 12 201 0.0086240185352 0.0103278183126
4 12 1 4.29055648518e-05 5.13821806597e-05
5 12 944 0.0405028532201 0.0485047785428
6 12 2 8.58111297035e-05 0.000102764361319
7 12 39 0.00167331702922 0.00200390504573
8 12 8 0.000343244518814 0.000411057445278
9 12 0 0.0 0.0
10 12 1979 0.0849101128416 0.101685335526
11 12 107 0.00459089543914 0.00549789333059
12 12 17589 0.754665980178 0.903761175624
13 12 29 0.0012442613807 0.00149008323913
14 12 43 0.00184493928863 0.00220943376837
15 12 12 0.000514866778221 0.000616586167917
16 12 149 0.00639292916291 0.0076559449183
17 12 1804 0.0774016389926 0.0926934539102
1 13 5691 0.00658291218967 0.00726638031859
2 13 4055 0.00469051290267 0.00517750346018
3 13 8466 0.00979281929322 0.0108095546964
4 13 2568 0.00297046538448 0.00327887272152
5 13 2931 0.00339035593532 0.00374235823472
6 13 16503 0.0190894042991 0.0210713537863
7 13 28119 0.0325259019261 0.0359028902088
8 13 557 0.000644294867272 0.000711188514752
9 13 43 4.97391010641e-05 5.4903242611e-05
10 13 3819 0.00441752620846 0.00487617403562
11 13 618 0.000714854987386 0.000789074510084
12 13 38 4.39554846613e-05 4.8519144633e-05
13 13 750875 0.86855459329 0.95873191385
14 13 13397 0.0154966217897 0.0171055521223
15 13 4454 0.00515204549161 0.00568695447883
16 13 3116 0.00360434974222 0.00397856985991
17 13 19261 0.0222796471069 0.024592822231
1 14 141 0.000579100627975 0.00055359680877
2 14 219 0.000899454166855 0.000859841851919
3 14 1717 0.00705188495201 0.00674131716778
4 14 1112 0.00456709147736 0.00436595497413
5 14 508 0.00208640509937 0.00199451899897
6 14 75 0.000308032248923 0.000294466387643
7 14 1403 0.00576225660318 0.00550848455818
8 14 135 0.000554458048061 0.000530039497758
9 14 21 8.62490296984e-05 8.24505885402e-05
10 14 349 0.00143337673165 0.00137025025717
11 14 100 0.000410709665231 0.000392621850191
12 14 42 0.000172498059397 0.00016490117708
13 14 3625 0.0148882253646 0.0142325420694
14 14 229476 0.942480111384 0.900972916945
15 14 1276 0.00524065532834 0.00500985480844
16 14 505 0.00207408380941 0.00198274034347
17 14 2777 0.0114054074035 0.0109031087798
1 15 2 7.69645193566e-05 6.65778961385e-05
2 15 1 3.84822596783e-05 3.32889480692e-05
3 15 207 0.00796582775341 0.00689081225033
4 15 57 0.00219348880166 0.00189747003995
5 15 43 0.00165473716617 0.00143142476698
6 15 471 0.0181251443085 0.0156790945406
7 15 4985 0.191834064496 0.165945406125
8 15 24 0.000923574232279 0.000798934753662
9 15 0 0.0 0.0
10 15 70 0.00269375817748 0.00233022636485
11 15 0 0.0 0.0
12 15 7 0.000269375817748 0.000233022636485
13 15 639 0.0245901639344 0.0212716378162
14 15 450 0.0173170168552 0.0149800266312
15 15 18969 0.729969983837 0.631458055925
16 15 17 0.000654198414531 0.000565912117177
17 15 44 0.00169321942584 0.00146471371505
1 16 217 0.00245992699571 0.00238955204158
2 16 3153 0.035742625887 0.0347200810466
3 16 2161 0.0244972453352 0.0237964145708
4 16 124 0.00140567256898 0.00136545830947
5 16 362 0.00410365701589 0.00398625732282
6 16 1021 0.0115741265559 0.011243007532
7 16 765 0.00867209286508 0.00842399682861
8 16 470 0.0053279524792 0.00517552746333
9 16 373 0.00422835377604 0.00410738668898
10 16 1031 0.0116874872469 0.0113531251376
11 16 30 0.00034008207314 0.000330352816808
12 16 194 0.00219919740631 0.00213628154869
13 16 3465 0.0392794794477 0.0381557503414
14 16 1289 0.0146121930759 0.0141941593622
15 16 280 0.00317409934931 0.00308329295688
16 16 72895 0.826342757385 0.802702286041
17 16 384 0.0043530505362 0.00422851605515
1 17 12531 0.0139179671838 0.0143032433697
2 17 1517 0.00168490593071 0.00173154737785
3 17 7269 0.00807355386312 0.00829704541174
4 17 905 0.00100516800745 0.00103299299733
5 17 8166 0.00906983640752 0.00932090697927
6 17 193 0.000214361796063 0.000220295744183
7 17 759 0.000843008306797 0.00086634440329
8 17 2679 0.00297551943862 0.00305788755786
9 17 116 0.000128839214214 0.000132405732255
10 17 10383 0.011532220355 0.0118514544656
11 17 2600 0.00288777549101 0.00296771468848
12 17 801 0.000889656987806 0.000914284409796
13 17 9522 0.0105759223944 0.0108686843322
14 17 1854 0.00205920606166 0.00211620885863
15 17 305 0.000338758278753 0.000348135761533
16 17 898 0.000997393227278 0.00102500299625
17 17 839849 0.932805907056 0.958627774385


==> images/observations.csv <==
,date,sat,sat_id
0,2016-01-03,S2A,0
1,2016-01-13,S2A,0
2,2016-01-20,S2A,0
3,2016-01-21,S2A,0
4,2016-01-28,S2A,0
5,2016-02-12,S2A,0
6,2016-03-11,S2A,0
7,2016-03-20,S2A,0
8,2016-03-23,S2A,0
9,2016-04-03,S2A,0
10,2016-04-13,S2A,0
11,2016-04-19,S2A,0
12,2016-04-22,S2A,0
13,2016-04-29,S2A,0
14,2016-05-02,S2A,0
15,2016-05-10,S2A,0
16,2016-05-22,S2A,0
17,2016-05-29,S2A,0
18,2016-06-08,S2A,0
19,2016-06-18,S2A,0
20,2016-06-28,S2A,0
21,2016-07-02,S2A,0
22,2016-07-14,S2A,0
23,2016-07-18,S2A,0
24,2016-07-21,S2A,0
25,2016-07-28,S2A,0
26,2016-07-30,S2A,0
27,2016-08-07,S2A,0
28,2016-08-17,S2A,0
29,2016-08-20,S2A,0
30,2016-08-28,S2A,0
31,2016-08-31,S2A,0
32,2016-09-08,S2A,0
33,2016-09-12,S2A,0
34,2016-09-18,S2A,0
35,2016-09-26,S2A,0
36,2016-09-29,S2A,0
37,2016-10-09,S2A,0
38,2016-10-18,S2A,0
39,2016-10-28,S2A,0
40,2016-11-09,S2A,0
41,2016-11-15,S2A,0
42,2016-11-18,S2A,0
43,2016-11-28,S2A,0
44,2016-12-06,S2A,0
45,2016-12-08,S2A,0
46,2017-01-27,S2A,0
47,2017-02-13,S2A,0
48,2017-02-16,S2A,0
49,2017-02-23,S2A,0
50,2017-03-25,S2A,0
51,2017-03-28,S2A,0
52,2017-04-07,S2A,0
53,2017-04-24,S2A,0
54,2017-05-04,S2A,0
55,2017-05-14,S2A,0
56,2017-05-17,S2A,0
57,2017-05-27,S2A,0
58,2017-06-03,S2A,0
59,2017-06-13,S2A,0
60,2017-06-16,S2A,0
61,2017-06-26,S2A,0
62,2017-07-01,S2B,1
63,2017-07-03,S2A,0
64,2017-07-06,S2A,0
65,2017-07-08,S2B,1
66,2017-07-13,S2A,0
67,2017-07-16,S2A,0
68,2017-07-18,S2B,1
69,2017-07-21,S2B,1
70,2017-07-31,S2B,1
71,2017-08-02,S2A,0
72,2017-08-05,S2A,0
73,2017-08-07,S2B,1
74,2017-08-15,S2A,0
75,2017-08-20,S2B,1
76,2017-08-22,S2A,0
77,2017-08-25,S2A,0
78,2017-08-27,S2B,1
79,2017-08-30,S2B,1
80,2017-09-04,S2A,0
81,2017-09-06,S2B,1
82,2017-09-11,S2A,0
83,2017-09-21,S2A,0
84,2017-09-24,S2A,0
85,2017-09-26,S2B,1
86,2017-09-29,S2B,1
87,2017-10-04,S2A,0
88,2017-10-06,S2B,1
89,2017-10-11,S2A,0
90,2017-10-14,S2A,0
91,2017-10-16,S2B,1
92,2017-10-19,S2B,1
93,2017-10-21,S2A,0
94,2017-10-24,S2A,0
95,2017-10-26,S2B,1
96,2017-11-03,S2A,0
97,2017-11-15,S2B,1


==> tables/convlstm128.csv <==
id,name,precision,recall,fscore,support
1,  sugar beet, 0.96, 0.68, 0.79, 187107
2,  summer oat, 0.67, 0.5, 0.57, 99471
3,  meadow, 0.68, 0.77, 0.73, 606835
5,  rape, 0.93, 0.9, 0.92, 329916
6,  vegetable, 0.0, 0.0, 0.0, 25952
8,  hop, 0.82, 0.76, 0.79, 134541
9,  winter spelt, 0.61, 0.51, 0.56, 90943
12,  winter triticale, 0.62, 0.45, 0.52, 165562
13,  beans, 0.87, 0.62, 0.73, 66191
15,  peas, 0.74, 0.73, 0.74, 22799
16,  potatoe, 0.86, 0.76, 0.81, 344139
17,  soybeans, 0.85, 0.4, 0.54, 60943
19,  asparagus, 0.81, 0.7, 0.75, 55293
22,  winter wheat, 0.89, 0.9, 0.9, 2099848
23,  winter barley, 0.87, 0.88, 0.88, 676365
24,  winter rye, 0.52, 0.58, 0.55, 92318
25,  summer barley, 0.84, 0.76, 0.79, 219513
26,  maize, 0.87, 0.95, 0.91, 2388769
,,,,,
,weight. avg,0.85,0.85,0.84,


==> tables/convlstm128_2016.csv <==
id,name,precision,recall,fscore,support
1,  sugar beet, 0.95, 0.74, 0.83, 73567
2,  summer oat, 0.67, 0.69, 0.68, 47401
3,  meadow, 0.76, 0.73, 0.74, 297929
5,  rape, 0.93, 0.88, 0.9, 170547
6,  vegetable, 0.0, 0.0, 0.0, 13345
8,  hop, 0.83, 0.86, 0.85, 65864
9,  winter spelt, 0.56, 0.67, 0.61, 50987
12,  winter triticale, 0.62, 0.49, 0.55, 81944
13,  beans, 0.99, 0.72, 0.83, 32777
15,  peas, 0.82, 0.73, 0.77, 14136
16,  potatoe, 0.91, 0.82, 0.86, 165780
17,  soybeans, 0.91, 0.67, 0.77, 25842
19,  asparagus, 0.82, 0.65, 0.73, 27726
22,  winter wheat, 0.92, 0.87, 0.89, 1054116
23,  winter barley, 0.85, 0.88, 0.87, 345503
24,  winter rye, 0.51, 0.6, 0.55, 52598
25,  summer barley, 0.92, 0.71, 0.8, 100284
26,  maize, 0.85, 0.96, 0.9, 1226212
,,,,,
,weight. avg,0.86,0.86,0.85,


==> tables/convlstm128_2017.csv <==
id,name,precision,recall,fscore,support
1,  sugar beet, 0.98, 0.63, 0.77, 113540
2,  summer oat, 0.68, 0.33, 0.44, 52070
3,  meadow, 0.63, 0.82, 0.71, 308906
5,  rape, 0.93, 0.93, 0.93, 159369
6,  vegetable, 0.0, 0.0, 0.0, 12607
8,  hop, 0.8, 0.66, 0.72, 68677
9,  winter spelt, 0.8, 0.32, 0.45, 39956
12,  winter triticale, 0.62, 0.41, 0.49, 83618
13,  beans, 0.75, 0.53, 0.62, 33414
15,  peas, 0.65, 0.74, 0.69, 8663
16,  potatoe, 0.81, 0.7, 0.76, 178359
17,  soybeans, 0.73, 0.2, 0.31, 35101
19,  asparagus, 0.8, 0.75, 0.78, 27567
22,  winter wheat, 0.88, 0.93, 0.9, 1045732
23,  winter barley, 0.89, 0.88, 0.88, 330862
24,  winter rye, 0.54, 0.55, 0.55, 39720
25,  summer barley, 0.78, 0.79, 0.79, 119229
26,  maize, 0.89, 0.93, 0.91, 1162557
,,,,,
,weight. avg,0.84,0.84,0.84,


==> tables/gru2016.csv <==
id,name,precision,recall,fscore,support
1, sugar beet, 0.95, 0.78, 0.85, 59407
2, summer oat, 0.86, 0.68, 0.76, 35674
3, meadow, 0.91, 0.86, 0.88, 233020
5, rape, 0.95, 0.9, 0.93, 124573
8, hop, 0.96, 0.87, 0.92, 50942
9, winter spelt, 0.55, 0.81, 0.66, 37513
12, winter triticale, 0.69, 0.56, 0.62, 64480
13, beans, 0.92, 0.87, 0.9, 27421
15, peas, 0.93, 0.71, 0.8, 9452
16, potatoe, 0.91, 0.88, 0.9, 125543
17, soybeans, 0.98, 0.8, 0.88, 20585
19, asparagus, 0.89, 0.79, 0.84, 20171
22, winter wheat, 0.88, 0.93, 0.9, 806021
23, winter barley, 0.95, 0.87, 0.91, 258012
24, winter rye, 0.86, 0.47, 0.61, 42682
25, summer barley, 0.88, 0.83, 0.85, 72899
26, maize, 0.92, 0.96, 0.94, 919357
,,,,,
,weight. avg,0.9,0.9,0.9,


==> tables/gru2017.csv <==
id,name,precision,recall,fscore,support
1, sugar beet, 0.89, 0.79, 0.83, 93603
2, summer oat, 0.64, 0.63, 0.63, 38021
3, meadow, 0.88, 0.85, 0.87, 242027
5, rape, 0.96, 0.96, 0.96, 113642
8, hop, 0.93, 0.75, 0.83, 52926
9, winter spelt, 0.75, 0.47, 0.58, 31006
12, winter triticale, 0.62, 0.57, 0.6, 64330
13, beans, 0.93, 0.63, 0.75, 28011
15, peas, 0.61, 0.41, 0.49, 6169
16, potatoe, 0.95, 0.74, 0.83, 140371
17, soybeans, 0.76, 0.8, 0.78, 25913
19, asparagus, 0.82, 0.77, 0.79, 19462
22, winter wheat, 0.9, 0.95, 0.92, 783196
23, winter barley, 0.93, 0.92, 0.92, 254698
24, winter rye, 0.77, 0.62, 0.69, 30040
25, summer barley, 0.78, 0.88, 0.83, 90812
26, maize, 0.92, 0.97, 0.94, 876095
,,,,,
,weight. avg,0.89,0.9,0.89,


==> tables/gru256.csv <==
name,aid,aprecision,arecall,afscore,asupport,bid,bprecision,brecall,bfscore,bsupport
 sugar beet,1.0,0.95,0.78,0.85,59407,1.0,0.89,0.79,0.83,93603
 summer oat,2.0,0.86,0.68,0.76,35674,2.0,0.64,0.63,0.63,38021
 meadow,3.0,0.91,0.86,0.88,233020,3.0,0.88,0.85,0.87,242027
 rape,5.0,0.95,0.9,0.93,124573,5.0,0.96,0.96,0.96,113642
 hop,8.0,0.96,0.87,0.92,50942,8.0,0.93,0.75,0.83,52926
 winter spelt,9.0,0.55,0.81,0.66,37513,9.0,0.75,0.47,0.58,31006
 winter triticale,12.0,0.69,0.56,0.62,64480,12.0,0.62,0.57,0.6,64330
 beans,13.0,0.92,0.87,0.9,27421,13.0,0.93,0.63,0.75,28011
 peas,15.0,0.93,0.71,0.8,9452,15.0,0.61,0.41,0.49,6169
 potato,16.0,0.91,0.88,0.9,125543,16.0,0.95,0.74,0.83,140371
 soybeans,17.0,0.98,0.8,0.88,20585,17.0,0.76,0.8,0.78,25913
 asparagus,19.0,0.89,0.79,0.84,20171,19.0,0.82,0.77,0.79,19462
 winter wheat,22.0,0.88,0.93,0.9,806021,22.0,0.9,0.95,0.92,783196
 winter barley,23.0,0.95,0.87,0.91,258012,23.0,0.93,0.92,0.92,254698
 winter rye,24.0,0.86,0.47,0.61,42682,24.0,0.77,0.62,0.69,30040
 summer barley,25.0,0.88,0.83,0.85,72899,25.0,0.78,0.88,0.83,90812
 maize,26.0,0.92,0.96,0.94,919357,26.0,0.92,0.97,0.94,876095
,,,,,,,,,,
weight. avg,,0.9,0.9,0.9,,,0.89,0.9,0.89,


==> tables/hours.txt <==
lstm 256
+15h -(14h) 
+29h -3h
+11h -2h
+3h
____
58h

gru 256
+17h p5h
+29h p13h
+5h p2h
+10h
____
51h


==> tables/lstm2016.csv <==
id,name,precision,recall,fscore,support
1, sugar beet, 0.97, 0.73, 0.83, 59407
2, summer oat, 0.87, 0.75, 0.8, 35674
3, meadow, 0.89, 0.86, 0.88, 233020
5, rape, 0.98, 0.9, 0.94, 124573
8, hop, 0.96, 0.86, 0.91, 50942
9, winter spelt, 0.83, 0.4, 0.54, 37513
12, winter triticale, 0.71, 0.36, 0.48, 64480
13, beans, 0.97, 0.84, 0.9, 27421
15, peas, 0.94, 0.82, 0.87, 9452
16, potatoe, 0.94, 0.84, 0.89, 125543
17, soybeans, 0.86, 0.76, 0.81, 20585
19, asparagus, 0.96, 0.76, 0.85, 20171
22, winter wheat, 0.85, 0.94, 0.89, 806021
23, winter barley, 0.94, 0.89, 0.91, 258012
24, winter rye, 0.7, 0.49, 0.57, 42682
25, summer barley, 0.91, 0.83, 0.87, 72899
26, maize, 0.91, 0.96, 0.93, 919357
,,,,,
,weight. avg,0.89,0.89,0.89,


==> tables/lstm2017.csv <==
id,name,precision,recall,fscore,support
1, sugar beet, 0.97, 0.7, 0.82, 93603
2, summer oat, 0.55, 0.64, 0.59, 38021
3, meadow, 0.75, 0.89, 0.82, 242027
5, rape, 0.98, 0.94, 0.96, 113642
8, hop, 0.98, 0.64, 0.77, 52926
9, winter spelt, 0.63, 0.32, 0.42, 31006
12, winter triticale, 0.65, 0.39, 0.49, 64330
13, beans, 0.77, 0.77, 0.77, 28011
15, peas, 0.9, 0.51, 0.65, 6169
16, potatoe, 0.93, 0.63, 0.75, 140371
17, soybeans, 0.74, 0.62, 0.67, 25913
19, asparagus, 0.75, 0.9, 0.82, 19462
22, winter wheat, 0.87, 0.96, 0.91, 783196
23, winter barley, 0.94, 0.9, 0.92, 254698
24, winter rye, 0.73, 0.63, 0.68, 30040
25, summer barley, 0.83, 0.8, 0.81, 90812
26, maize, 0.93, 0.96, 0.95, 876095
,,,,,
,weight. avg,0.88,0.88,0.87,


==> tables/lstm256.csv <==
name,aid,aprecision,arecall,afscore,asupport,bid,bprecision,brecall,bfscore,bsupport
 sugar beet,1.0,0.97,0.73,0.83,59407,1.0,0.97,0.7,0.82,93603
 summer oat,2.0,0.87,0.75,0.8,35674,2.0,0.55,0.64,0.59,38021
 meadow,3.0,0.89,0.86,0.88,233020,3.0,0.75,0.89,0.82,242027
 rape,5.0,0.98,0.9,0.94,124573,5.0,0.98,0.94,0.96,113642
 hop,8.0,0.96,0.86,0.91,50942,8.0,0.98,0.64,0.77,52926
 winter spelt,9.0,0.83,0.4,0.54,37513,9.0,0.63,0.32,0.42,31006
 winter triticale,12.0,0.71,0.36,0.48,64480,12.0,0.65,0.39,0.49,64330
 beans,13.0,0.97,0.84,0.9,27421,13.0,0.77,0.77,0.77,28011
 peas,15.0,0.94,0.82,0.87,9452,15.0,0.9,0.51,0.65,6169
 potatoe,16.0,0.94,0.84,0.89,125543,16.0,0.93,0.63,0.75,140371
 soybeans,17.0,0.86,0.76,0.81,20585,17.0,0.74,0.62,0.67,25913
 asparagus,19.0,0.96,0.76,0.85,20171,19.0,0.75,0.9,0.82,19462
 winter wheat,22.0,0.85,0.94,0.89,806021,22.0,0.87,0.96,0.91,783196
 winter barley,23.0,0.94,0.89,0.91,258012,23.0,0.94,0.9,0.92,254698
 winter rye,24.0,0.7,0.49,0.57,42682,24.0,0.73,0.63,0.68,30040
 summer barley,25.0,0.91,0.83,0.87,72899,25.0,0.83,0.8,0.81,90812
 maize,26.0,0.91,0.96,0.93,919357,26.0,0.93,0.96,0.95,876095
,,,,,,,,,,
weight. avg,,0.89,0.89,0.89,,,0.88,0.88,0.87,

